Cognitive-Radio Functionality: A Novel Configuration for STAR-RIS assisted RSMA Networks

Cognitive radio rate-splitting multiple access (CR-RSMA) has emerged as a promising multiple access framework that can efficiently manage interference and adapt dynamically to heterogeneous quality-of-service (QoS) requirements. To effectively support such demanding access schemes, programmable wireless environments have attracted considerable attention, especially through simultaneously transmitting and reflecting reconfigurable intelligent surfaces (STAR-RISs), which can enable full-space control of signal propagation in asymmetric user deployments. In this paper, we propose the cognitive radio (CR) functionality for STAR-RIS-assisted CR-RSMA systems, leveraging the unique capability of the STAR-RIS to combine element and power splitting for adaptive control of transmission and reflection in CR scenarios. Specifically, the proposed CR functionality partitions the STAR-RIS into two regions independently controlling the transmission and reflection of signals, simultaneously ensuring the required QoS for the primary user and enhancing the performance of the secondary user. To accurately characterize the system performance, we derive analytical expressions for the ergodic rate of the secondary user and the outage rate of the primary user under Nakagami-m fading. Finally, simulation results show that the proposed approach effectively manages interference, guarantees the QoS of the primary user, and significantly improves the throughput of the secondary user, highlighting STAR-RIS as an efficient solution for CR-RSMA-based services.

==> Figures/alpha/ER_fix_omega/beta0.2_cf.txt <==
   1.0000000e-02   2.7118858e+00
   3.5128205e-02   2.7198800e+00
   6.0256410e-02   2.7282540e+00
   8.5384615e-02   2.7370358e+00
   1.1051282e-01   2.7462561e+00
   1.3564103e-01   2.7559487e+00
   1.6076923e-01   2.7661511e+00
   1.8589744e-01   2.7769050e+00
   2.1102564e-01   2.7882565e+00
   2.3615385e-01   2.8002574e+00
   2.6128205e-01   2.8129654e+00
   2.8641026e-01   2.8264455e+00
   3.1153846e-01   2.8407708e+00
   3.3666667e-01   2.8560243e+00
   3.6179487e-01   2.8723001e+00
   3.8692308e-01   2.8897057e+00
   4.1205128e-01   2.9083643e+00
   4.3717949e-01   2.9284181e+00
   4.6230769e-01   2.9500319e+00
   4.8743590e-01   2.9733977e+00
   5.1256410e-01   2.9987410e+00
   5.3769231e-01   3.0263285e+00
   5.6282051e-01   3.0564778e+00
   5.8794872e-01   3.0895708e+00
   6.1307692e-01   3.1260708e+00
   6.3820513e-01   3.1665463e+00
   6.6333333e-01   3.2117032e+00
   6.8846154e-01   3.2624299e+00
   7.1358974e-01   3.3198629e+00
   7.3871795e-01   3.3854823e+00
   7.6384615e-01   3.4612580e+00
   7.8897436e-01   3.5498798e+00
   8.1410256e-01   3.6551368e+00
   8.3923077e-01   3.7825788e+00
   8.6435897e-01   3.9407501e+00
   8.8948718e-01   4.1426392e+00
   9.1461538e-01   4.2771575e+00
   9.3974359e-01   4.2003832e+00
   9.6487179e-01   4.1105491e+00
   9.9000000e-01   4.0147475e+00


==> Figures/alpha/ER_fix_omega/beta0.2_mc.txt <==
   1.0000000e-02   2.7104513e+00
   3.5128205e-02   2.7192584e+00
   6.0256410e-02   2.7287617e+00
   8.5384615e-02   2.7377677e+00
   1.1051282e-01   2.7451465e+00
   1.3564103e-01   2.7553445e+00
   1.6076923e-01   2.7673256e+00
   1.8589744e-01   2.7768265e+00
   2.1102564e-01   2.7895652e+00
   2.3615385e-01   2.7992306e+00
   2.6128205e-01   2.8129239e+00
   2.8641026e-01   2.8259230e+00
   3.1153846e-01   2.8415177e+00
   3.3666667e-01   2.8561799e+00
   3.6179487e-01   2.8718428e+00
   3.8692308e-01   2.8889453e+00
   4.1205128e-01   2.9074867e+00
   4.3717949e-01   2.9301019e+00
   4.6230769e-01   2.9505499e+00
   4.8743590e-01   2.9725849e+00
   5.1256410e-01   2.9995393e+00
   5.3769231e-01   3.0259577e+00
   5.6282051e-01   3.0569126e+00
   5.8794872e-01   3.0884062e+00
   6.1307692e-01   3.1264010e+00
   6.3820513e-01   3.1661565e+00
   6.6333333e-01   3.2113637e+00
   6.8846154e-01   3.2628952e+00
   7.1358974e-01   3.3198267e+00
   7.3871795e-01   3.3855223e+00
   7.6384615e-01   3.4612456e+00
   7.8897436e-01   3.5499220e+00
   8.1410256e-01   3.6541310e+00
   8.3923077e-01   3.7820071e+00
   8.6435897e-01   3.9420419e+00
   8.8948718e-01   4.1409277e+00
   9.1461538e-01   4.2776587e+00
   9.3974359e-01   4.2009371e+00
   9.6487179e-01   4.1108649e+00
   9.9000000e-01   4.0145586e+00


==> Figures/alpha/ER_fix_omega/beta0.4_cf.txt <==
   1.0000000e-02   4.7131029e+00
   3.5128205e-02   4.7221763e+00
   6.0256410e-02   4.7316700e+00
   8.5384615e-02   4.7415992e+00
   1.1051282e-01   4.7519343e+00
   1.3564103e-01   4.7624913e+00
   1.6076923e-01   4.7726826e+00
   1.8589744e-01   4.7811274e+00
   2.1102564e-01   4.7853957e+00
   2.3615385e-01   4.7824568e+00
   2.6128205e-01   4.7700908e+00
   2.8641026e-01   4.7483487e+00
   3.1153846e-01   4.7195340e+00
   3.3666667e-01   4.6865915e+00
   3.6179487e-01   4.6515703e+00
   3.8692308e-01   4.6153471e+00
   4.1205128e-01   4.5781357e+00
   4.3717949e-01   4.5399333e+00
   4.6230769e-01   4.5006913e+00
   4.8743590e-01   4.4603520e+00
   5.1256410e-01   4.4188522e+00
   5.3769231e-01   4.3761232e+00
   5.6282051e-01   4.3320899e+00
   5.8794872e-01   4.2866703e+00
   6.1307692e-01   4.2397741e+00
   6.3820513e-01   4.1913021e+00
   6.6333333e-01   4.1411448e+00
   6.8846154e-01   4.0891807e+00
   7.1358974e-01   4.0352747e+00
   7.3871795e-01   3.9792760e+00
   7.6384615e-01   3.9210157e+00
   7.8897436e-01   3.8603032e+00
   8.1410256e-01   3.7969232e+00
   8.3923077e-01   3.7306302e+00
   8.6435897e-01   3.6611437e+00
   8.8948718e-01   3.5881402e+00
   9.1461538e-01   3.5112448e+00
   9.3974359e-01   3.4300189e+00
   9.6487179e-01   3.3439456e+00
   9.9000000e-01   3.2524092e+00


==> Figures/alpha/ER_fix_omega/beta0.4_mc.txt <==
   1.0000000e-02   4.7130819e+00
   3.5128205e-02   4.7231434e+00
   6.0256410e-02   4.7325461e+00
   8.5384615e-02   4.7418553e+00
   1.1051282e-01   4.7529850e+00
   1.3564103e-01   4.7611567e+00
   1.6076923e-01   4.7728499e+00
   1.8589744e-01   4.7813057e+00
   2.1102564e-01   4.7846551e+00
   2.3615385e-01   4.7825921e+00
   2.6128205e-01   4.7702656e+00
   2.8641026e-01   4.7487589e+00
   3.1153846e-01   4.7190882e+00
   3.3666667e-01   4.6866853e+00
   3.6179487e-01   4.6516249e+00
   3.8692308e-01   4.6150024e+00
   4.1205128e-01   4.5781225e+00
   4.3717949e-01   4.5396537e+00
   4.6230769e-01   4.5006141e+00
   4.8743590e-01   4.4603070e+00
   5.1256410e-01   4.4183125e+00
   5.3769231e-01   4.3768904e+00
   5.6282051e-01   4.3317453e+00
   5.8794872e-01   4.2862669e+00
   6.1307692e-01   4.2398251e+00
   6.3820513e-01   4.1911863e+00
   6.6333333e-01   4.1410437e+00
   6.8846154e-01   4.0896706e+00
   7.1358974e-01   4.0346536e+00
   7.3871795e-01   3.9797287e+00
   7.6384615e-01   3.9208542e+00
   7.8897436e-01   3.8600228e+00
   8.1410256e-01   3.7967989e+00
   8.3923077e-01   3.7313065e+00
   8.6435897e-01   3.6605821e+00
   8.8948718e-01   3.5890176e+00
   9.1461538e-01   3.5112831e+00
   9.3974359e-01   3.4302046e+00
   9.6487179e-01   3.3443014e+00
   9.9000000e-01   3.2527399e+00


==> Figures/alpha/ER_fix_omega/beta0.6_cf.txt <==
   1.0000000e-02   3.9642898e+00
   3.5128205e-02   3.9384213e+00
   6.0256410e-02   3.9120804e+00
   8.5384615e-02   3.8852497e+00
   1.1051282e-01   3.8579105e+00
   1.3564103e-01   3.8300432e+00
   1.6076923e-01   3.8016270e+00
   1.8589744e-01   3.7726398e+00
   2.1102564e-01   3.7430582e+00
   2.3615385e-01   3.7128574e+00
   2.6128205e-01   3.6820107e+00
   2.8641026e-01   3.6504901e+00
   3.1153846e-01   3.6182654e+00
   3.3666667e-01   3.5853044e+00
   3.6179487e-01   3.5515727e+00
   3.8692308e-01   3.5170334e+00
   4.1205128e-01   3.4816469e+00
   4.3717949e-01   3.4453705e+00
   4.6230769e-01   3.4081583e+00
   4.8743590e-01   3.3699609e+00
   5.1256410e-01   3.3307244e+00
   5.3769231e-01   3.2903910e+00
   5.6282051e-01   3.2488974e+00
   5.8794872e-01   3.2061750e+00
   6.1307692e-01   3.1621487e+00
   6.3820513e-01   3.1167364e+00
   6.6333333e-01   3.0698480e+00
   6.8846154e-01   3.0213843e+00
   7.1358974e-01   2.9712358e+00
   7.3871795e-01   2.9192811e+00
   7.6384615e-01   2.8653851e+00
   7.8897436e-01   2.8093973e+00
   8.1410256e-01   2.7511485e+00
   8.3923077e-01   2.6904485e+00
   8.6435897e-01   2.6270819e+00
   8.8948718e-01   2.5608035e+00
   9.1461538e-01   2.4913328e+00
   9.3974359e-01   2.4183466e+00
   9.6487179e-01   2.3414700e+00
   9.9000000e-01   2.2602648e+00


==> Figures/alpha/ER_fix_omega/beta0.6_mc.txt <==
   1.0000000e-02   3.9637704e+00
   3.5128205e-02   3.9388281e+00
   6.0256410e-02   3.9125647e+00
   8.5384615e-02   3.8851737e+00
   1.1051282e-01   3.8580170e+00
   1.3564103e-01   3.8298675e+00
   1.6076923e-01   3.8008044e+00
   1.8589744e-01   3.7724842e+00
   2.1102564e-01   3.7422913e+00
   2.3615385e-01   3.7125380e+00
   2.6128205e-01   3.6820369e+00
   2.8641026e-01   3.6518097e+00
   3.1153846e-01   3.6186066e+00
   3.3666667e-01   3.5856553e+00
   3.6179487e-01   3.5524867e+00
   3.8692308e-01   3.5177523e+00
   4.1205128e-01   3.4823724e+00
   4.3717949e-01   3.4449546e+00
   4.6230769e-01   3.4078081e+00
   4.8743590e-01   3.3700764e+00
   5.1256410e-01   3.3302311e+00
   5.3769231e-01   3.2905498e+00
   5.6282051e-01   3.2494496e+00
   5.8794872e-01   3.2065970e+00
   6.1307692e-01   3.1622226e+00
   6.3820513e-01   3.1167614e+00
   6.6333333e-01   3.0700800e+00
   6.8846154e-01   3.0217908e+00
   7.1358974e-01   2.9715570e+00
   7.3871795e-01   2.9195528e+00
   7.6384615e-01   2.8656845e+00
   7.8897436e-01   2.8084320e+00
   8.1410256e-01   2.7511382e+00
   8.3923077e-01   2.6910785e+00
   8.6435897e-01   2.6274582e+00
   8.8948718e-01   2.5613554e+00
   9.1461538e-01   2.4918044e+00
   9.3974359e-01   2.4181226e+00
   9.6487179e-01   2.3425356e+00
   9.9000000e-01   2.2604602e+00


==> Figures/alpha/ER_fix_omega/beta0.8_cf.txt <==
   1.0000000e-02   2.2177407e+00
   3.5128205e-02   2.1960813e+00
   6.0256410e-02   2.1740918e+00
   8.5384615e-02   2.1517618e+00
   1.1051282e-01   2.1290807e+00
   1.3564103e-01   2.1060372e+00
   1.6076923e-01   2.0826195e+00
   1.8589744e-01   2.0588154e+00
   2.1102564e-01   2.0346118e+00
   2.3615385e-01   2.0099951e+00
   2.6128205e-01   1.9849510e+00
   2.8641026e-01   1.9594643e+00
   3.1153846e-01   1.9335191e+00
   3.3666667e-01   1.9070986e+00
   3.6179487e-01   1.8801850e+00
   3.8692308e-01   1.8527597e+00
   4.1205128e-01   1.8248027e+00
   4.3717949e-01   1.7962930e+00
   4.6230769e-01   1.7672083e+00
   4.8743590e-01   1.7375250e+00
   5.1256410e-01   1.7072178e+00
   5.3769231e-01   1.6762601e+00
   5.6282051e-01   1.6446231e+00
   5.8794872e-01   1.6122764e+00
   6.1307692e-01   1.5791875e+00
   6.3820513e-01   1.5453214e+00
   6.6333333e-01   1.5106408e+00
   6.8846154e-01   1.4751054e+00
   7.1358974e-01   1.4386721e+00
   7.3871795e-01   1.4012942e+00
   7.6384615e-01   1.3629215e+00
   7.8897436e-01   1.3234995e+00
   8.1410256e-01   1.2829692e+00
   8.3923077e-01   1.2412663e+00
   8.6435897e-01   1.1983209e+00
   8.8948718e-01   1.1540568e+00
   9.1461538e-01   1.1083902e+00
   9.3974359e-01   1.0612292e+00
   9.6487179e-01   1.0124726e+00
   9.9000000e-01   9.6200865e-01


==> Figures/alpha/ER_fix_omega/beta0.8_mc.txt <==
   1.0000000e-02   2.2174875e+00
   3.5128205e-02   2.1966471e+00
   6.0256410e-02   2.1752024e+00
   8.5384615e-02   2.1509084e+00
   1.1051282e-01   2.1287541e+00
   1.3564103e-01   2.1064073e+00
   1.6076923e-01   2.0826931e+00
   1.8589744e-01   2.0572290e+00
   2.1102564e-01   2.0341845e+00
   2.3615385e-01   2.0105734e+00
   2.6128205e-01   1.9845657e+00
   2.8641026e-01   1.9593944e+00
   3.1153846e-01   1.9339546e+00
   3.3666667e-01   1.9079279e+00
   3.6179487e-01   1.8797771e+00
   3.8692308e-01   1.8513475e+00
   4.1205128e-01   1.8245935e+00
   4.3717949e-01   1.7975511e+00
   4.6230769e-01   1.7673558e+00
   4.8743590e-01   1.7371958e+00
   5.1256410e-01   1.7068770e+00
   5.3769231e-01   1.6763966e+00
   5.6282051e-01   1.6436247e+00
   5.8794872e-01   1.6129983e+00
   6.1307692e-01   1.5784449e+00
   6.3820513e-01   1.5453877e+00
   6.6333333e-01   1.5110392e+00
   6.8846154e-01   1.4756988e+00
   7.1358974e-01   1.4382102e+00
   7.3871795e-01   1.4013248e+00
   7.6384615e-01   1.3639644e+00
   7.8897436e-01   1.3225462e+00
   8.1410256e-01   1.2826463e+00
   8.3923077e-01   1.2403624e+00
   8.6435897e-01   1.1985883e+00
   8.8948718e-01   1.1539134e+00
   9.1461538e-01   1.1085655e+00
   9.3974359e-01   1.0609580e+00
   9.6487179e-01   1.0131560e+00
   9.9000000e-01   9.6181398e-01


==> Figures/alpha/OR_fix_omega/beta0.2_cf.txt <==
   1.0000000e-02  -6.5881256e-10
   1.9898990e-02  -5.5839200e-10
   2.9797980e-02  -4.6673510e-10
   3.9696970e-02  -3.9145798e-10
   4.9595960e-02  -3.3724135e-10
   5.9494949e-02  -3.0254421e-10
   6.9393939e-02  -2.8224223e-10
   7.9292929e-02  -2.7143443e-10
   8.9191919e-02  -2.6579539e-10
   9.9090909e-02  -2.6294433e-10
   1.0898990e-01  -2.6165914e-10
   1.1888889e-01  -2.6104319e-10
   1.2878788e-01  -2.6078428e-10
   1.3868687e-01  -2.6064351e-10
   1.4858586e-01  -2.5563507e-10
   1.5848485e-01  -2.6058755e-10
   1.6838384e-01  -2.5891556e-10
   1.7828283e-01  -2.6060354e-10
   1.8818182e-01  -2.6028291e-10
   1.9808081e-01  -2.6058666e-10
   2.0797980e-01  -2.6057556e-10
   2.1787879e-01  -2.6059377e-10
   2.2777778e-01  -2.6062041e-10
   2.3767677e-01  -2.6055869e-10
   2.4757576e-01  -2.6057378e-10
   2.5747475e-01  -2.6066083e-10
   2.6737374e-01  -2.6056668e-10
   2.7727273e-01  -2.6055424e-10
   2.8717172e-01  -2.6058666e-10
   2.9707071e-01  -2.6054137e-10
   3.0696970e-01  -2.6059377e-10
   3.1686869e-01  -2.6057068e-10
   3.2676768e-01  -2.6071101e-10
   3.3666667e-01  -2.6122082e-10
   3.4656566e-01  -2.6303315e-10
   3.5646465e-01  -2.6958169e-10
   3.6636364e-01  -2.8861713e-10
   3.7626263e-01  -3.4164982e-10
   3.8616162e-01  -4.4754067e-10
   3.9606061e-01  -6.6394001e-10
   4.0595960e-01  -8.5452534e-10
   4.1585859e-01  -1.4674835e-09
   4.2575758e-01  -1.4138504e-09
   4.3565657e-01  -1.4536106e-09
   4.4555556e-01  -9.3942498e-10
   4.5545455e-01  -6.8363093e-10
   4.6535354e-01  -3.7465719e-10
   4.7525253e-01  -2.7860025e-10
   4.8515152e-01  -2.6376146e-10
   4.9505051e-01  -2.6119373e-10
   5.0494949e-01  -2.6061153e-10
   5.1484848e-01  -2.6055424e-10
   5.2474747e-01  -2.6055780e-10
   5.3464646e-01  -2.6076208e-10
   5.4454545e-01  -2.6057512e-10
   5.5444444e-01  -2.6054403e-10
   5.6434343e-01  -2.6057823e-10
   5.7424242e-01  -2.6055424e-10
   5.8414141e-01  -2.6056446e-10
   5.9404040e-01  -2.6056757e-10
   6.0393939e-01  -2.6055957e-10
   6.1383838e-01  -2.6055469e-10
   6.2373737e-01  -2.6058711e-10
   6.3363636e-01  -2.6107294e-10
   6.4353535e-01  -2.6059643e-10
   6.5343434e-01  -2.6059999e-10
   6.6333333e-01  -2.6057467e-10
   6.7323232e-01  -2.6066838e-10
   6.8313131e-01  -2.6469271e-10
   6.9303030e-01  -3.2530556e-10
   7.0292929e-01  -5.2685278e-10
   7.1282828e-01  -9.6706421e-10
   7.2272727e-01  -8.7951113e-10
   7.3262626e-01  -4.5174620e-10
   7.4252525e-01  -2.9046232e-10
   7.5242424e-01  -2.6310465e-10
   7.6232323e-01  -2.6071056e-10
   7.7222222e-01  -2.6057467e-10
   7.8212121e-01  -2.6056890e-10
   7.9202020e-01  -2.6060754e-10
   8.0191919e-01  -2.6071145e-10
   8.1181818e-01  -2.6012925e-10
   8.2171717e-01  -2.6003821e-10
   8.3161616e-01  -2.6349367e-10
   8.4151515e-01  -2.2807312e-10
   8.5141414e-01   7.9220450e-09
   8.6131313e-01   1.2396267e-06
   8.7121212e-01   1.0302738e-04
   8.8111111e-01   4.2218716e-03
   8.9101010e-01   7.5904817e-02
   9.0090909e-01   5.3798398e-01
   9.1080808e-01   1.4696739e+00
   9.2070707e-01   1.9511079e+00
   9.3060606e-01   1.9993939e+00
   9.4050505e-01   1.9999995e+00
   9.5040404e-01   2.0000000e+00
   9.6030303e-01   2.0000000e+00
   9.7020202e-01   2.0000000e+00
   9.8010101e-01   2.0000000e+00
   9.9000000e-01   2.0000000e+00


==> Figures/alpha/OR_fix_omega/beta0.2_mc.txt <==
   1.0000000e-02   0.0000000e+00
   1.9898990e-02   0.0000000e+00
   2.9797980e-02   0.0000000e+00
   3.9696970e-02   0.0000000e+00
   4.9595960e-02   0.0000000e+00
   5.9494949e-02   0.0000000e+00
   6.9393939e-02   0.0000000e+00
   7.9292929e-02   0.0000000e+00
   8.9191919e-02   0.0000000e+00
   9.9090909e-02   0.0000000e+00
   1.0898990e-01   0.0000000e+00
   1.1888889e-01   0.0000000e+00
   1.2878788e-01   0.0000000e+00
   1.3868687e-01   0.0000000e+00
   1.4858586e-01   0.0000000e+00
   1.5848485e-01   0.0000000e+00
   1.6838384e-01   0.0000000e+00
   1.7828283e-01   0.0000000e+00
   1.8818182e-01   0.0000000e+00
   1.9808081e-01   0.0000000e+00
   2.0797980e-01   0.0000000e+00
   2.1787879e-01   0.0000000e+00
   2.2777778e-01   0.0000000e+00
   2.3767677e-01   0.0000000e+00
   2.4757576e-01   0.0000000e+00
   2.5747475e-01   0.0000000e+00
   2.6737374e-01   0.0000000e+00
   2.7727273e-01   0.0000000e+00
   2.8717172e-01   0.0000000e+00
   2.9707071e-01   0.0000000e+00
   3.0696970e-01   0.0000000e+00
   3.1686869e-01   0.0000000e+00
   3.2676768e-01   0.0000000e+00
   3.3666667e-01   0.0000000e+00
   3.4656566e-01   0.0000000e+00
   3.5646465e-01   0.0000000e+00
   3.6636364e-01   0.0000000e+00
   3.7626263e-01   0.0000000e+00
   3.8616162e-01   0.0000000e+00
   3.9606061e-01   0.0000000e+00
   4.0595960e-01   0.0000000e+00
   4.1585859e-01   0.0000000e+00
   4.2575758e-01   0.0000000e+00
   4.3565657e-01   0.0000000e+00
   4.4555556e-01   0.0000000e+00
   4.5545455e-01   0.0000000e+00
   4.6535354e-01   0.0000000e+00
   4.7525253e-01   0.0000000e+00
   4.8515152e-01   0.0000000e+00
   4.9505051e-01   0.0000000e+00
   5.0494949e-01   0.0000000e+00
   5.1484848e-01   0.0000000e+00
   5.2474747e-01   0.0000000e+00
   5.3464646e-01   0.0000000e+00
   5.4454545e-01   0.0000000e+00
   5.5444444e-01   0.0000000e+00
   5.6434343e-01   0.0000000e+00
   5.7424242e-01   0.0000000e+00
   5.8414141e-01   0.0000000e+00
   5.9404040e-01   0.0000000e+00
   6.0393939e-01   0.0000000e+00
   6.1383838e-01   0.0000000e+00
   6.2373737e-01   0.0000000e+00
   6.3363636e-01   0.0000000e+00
   6.4353535e-01   0.0000000e+00
   6.5343434e-01   0.0000000e+00
   6.6333333e-01   0.0000000e+00
   6.7323232e-01   0.0000000e+00
   6.8313131e-01   0.0000000e+00
   6.9303030e-01   0.0000000e+00
   7.0292929e-01   0.0000000e+00
   7.1282828e-01   0.0000000e+00
   7.2272727e-01   0.0000000e+00
   7.3262626e-01   0.0000000e+00
   7.4252525e-01   0.0000000e+00
   7.5242424e-01   0.0000000e+00
   7.6232323e-01   0.0000000e+00
   7.7222222e-01   0.0000000e+00
   7.8212121e-01   0.0000000e+00
   7.9202020e-01   0.0000000e+00
   8.0191919e-01   0.0000000e+00
   8.1181818e-01   0.0000000e+00
   8.2171717e-01   0.0000000e+00
   8.3161616e-01   0.0000000e+00
   8.4151515e-01   0.0000000e+00
   8.5141414e-01   0.0000000e+00
   8.6131313e-01   0.0000000e+00
   8.7121212e-01   0.0000000e+00
   8.8111111e-01   4.4000000e-03
   8.9101010e-01   7.9200000e-02
   9.0090909e-01   5.2820000e-01
   9.1080808e-01   1.4606000e+00
   9.2070707e-01   1.9490000e+00
   9.3060606e-01   1.9992000e+00
   9.4050505e-01   2.0000000e+00
   9.5040404e-01   2.0000000e+00
   9.6030303e-01   2.0000000e+00
   9.7020202e-01   2.0000000e+00
   9.8010101e-01   2.0000000e+00
   9.9000000e-01   2.0000000e+00


==> Figures/alpha/OR_fix_omega/beta0.4_cf.txt <==
   1.0000000e-02   1.4286996e-05
   1.9898990e-02   3.0037352e-05
   2.9797980e-02   6.1921221e-05
   3.9696970e-02   1.2509184e-04
   4.9595960e-02   2.4750158e-04
   5.9494949e-02   4.7932837e-04
   6.9393939e-02   9.0810398e-04
   7.9292929e-02   1.6819926e-03
   8.9191919e-02   3.0439362e-03
   9.9090909e-02   5.3790572e-03
   1.0898990e-01   9.2762621e-03
   1.1888889e-01   1.5601844e-02
   1.2878788e-01   2.5577611e-02
   1.3868687e-01   4.0848711e-02
   1.4858586e-01   6.3517905e-02
   1.5848485e-01   9.6115855e-02
   1.6838384e-01   1.4147468e-01
   1.7828283e-01   2.0247907e-01
   1.8818182e-01   2.8168887e-01
   1.9808081e-01   3.8086010e-01
   2.0797980e-01   5.0043238e-01
   2.1787879e-01   6.3908871e-01
   2.2777778e-01   7.9351317e-01
   2.3767677e-01   9.5845752e-01
   2.4757576e-01   1.1271732e+00
   2.5747475e-01   1.2921770e+00
   2.6737374e-01   1.4462223e+00
   2.7727273e-01   1.5832734e+00
   2.8717172e-01   1.6992657e+00
   2.9707071e-01   1.7924805e+00
   3.0696970e-01   1.8634732e+00
   3.1686869e-01   1.9146106e+00
   3.2676768e-01   1.9493756e+00
   3.3666667e-01   1.9716326e+00
   3.4656566e-01   1.9850204e+00
   3.5646465e-01   1.9925682e+00
   3.6636364e-01   1.9965464e+00
   3.7626263e-01   1.9985015e+00
   3.8616162e-01   1.9993949e+00
   3.9606061e-01   1.9997733e+00
   4.0595960e-01   1.9999215e+00
   4.1585859e-01   1.9999750e+00
   4.2575758e-01   1.9999927e+00
   4.3565657e-01   1.9999980e+00
   4.4555556e-01   1.9999995e+00
   4.5545455e-01   1.9999999e+00
   4.6535354e-01   2.0000000e+00
   4.7525253e-01   2.0000000e+00
   4.8515152e-01   2.0000000e+00
   4.9505051e-01   2.0000000e+00
   5.0494949e-01   2.0000000e+00
   5.1484848e-01   2.0000000e+00
   5.2474747e-01   2.0000000e+00
   5.3464646e-01   2.0000000e+00
   5.4454545e-01   2.0000000e+00
   5.5444444e-01   2.0000000e+00
   5.6434343e-01   2.0000000e+00
   5.7424242e-01   2.0000000e+00
   5.8414141e-01   2.0000000e+00
   5.9404040e-01   2.0000000e+00
   6.0393939e-01   2.0000000e+00
   6.1383838e-01   2.0000000e+00
   6.2373737e-01   2.0000000e+00
   6.3363636e-01   2.0000000e+00
   6.4353535e-01   2.0000000e+00
   6.5343434e-01   2.0000000e+00
   6.6333333e-01   2.0000000e+00
   6.7323232e-01   2.0000000e+00
   6.8313131e-01   2.0000000e+00
   6.9303030e-01   2.0000000e+00
   7.0292929e-01   2.0000000e+00
   7.1282828e-01   2.0000000e+00
   7.2272727e-01   2.0000000e+00
   7.3262626e-01   2.0000000e+00
   7.4252525e-01   2.0000000e+00
   7.5242424e-01   2.0000000e+00
   7.6232323e-01   2.0000000e+00
   7.7222222e-01   2.0000000e+00
   7.8212121e-01   2.0000000e+00
   7.9202020e-01   2.0000000e+00
   8.0191919e-01   2.0000000e+00
   8.1181818e-01   2.0000000e+00
   8.2171717e-01   2.0000000e+00
   8.3161616e-01   2.0000000e+00
   8.4151515e-01   2.0000000e+00
   8.5141414e-01   2.0000000e+00
   8.6131313e-01   2.0000000e+00
   8.7121212e-01   2.0000000e+00
   8.8111111e-01   2.0000000e+00
   8.9101010e-01   2.0000000e+00
   9.0090909e-01   2.0000000e+00
   9.1080808e-01   2.0000000e+00
   9.2070707e-01   2.0000000e+00
   9.3060606e-01   2.0000000e+00
   9.4050505e-01   2.0000000e+00
   9.5040404e-01   2.0000000e+00
   9.6030303e-01   2.0000000e+00
   9.7020202e-01   2.0000000e+00
   9.8010101e-01   2.0000000e+00
   9.9000000e-01   2.0000000e+00


==> Figures/alpha/OR_fix_omega/beta0.4_mc.txt <==
   1.0000000e-02   0.0000000e+00
   1.9898990e-02   0.0000000e+00
   2.9797980e-02   2.0000000e-04
   3.9696970e-02   0.0000000e+00
   4.9595960e-02   2.0000000e-04
   5.9494949e-02   2.0000000e-04
   6.9393939e-02   8.0000000e-04
   7.9292929e-02   8.0000000e-04
   8.9191919e-02   2.2000000e-03
   9.9090909e-02   5.2000000e-03
   1.0898990e-01   9.0000000e-03
   1.1888889e-01   1.4800000e-02
   1.2878788e-01   2.5200000e-02
   1.3868687e-01   3.8200000e-02
   1.4858586e-01   6.1000000e-02
   1.5848485e-01   9.5400000e-02
   1.6838384e-01   1.3340000e-01
   1.7828283e-01   2.0200000e-01
   1.8818182e-01   2.8360000e-01
   1.9808081e-01   3.8420000e-01
   2.0797980e-01   4.9520000e-01
   2.1787879e-01   6.4360000e-01
   2.2777778e-01   7.8860000e-01
   2.3767677e-01   9.4740000e-01
   2.4757576e-01   1.1112000e+00
   2.5747475e-01   1.2926000e+00
   2.6737374e-01   1.4434000e+00
   2.7727273e-01   1.5854000e+00
   2.8717172e-01   1.6852000e+00
   2.9707071e-01   1.7860000e+00
   3.0696970e-01   1.8538000e+00
   3.1686869e-01   1.9112000e+00
   3.2676768e-01   1.9468000e+00
   3.3666667e-01   1.9710000e+00
   3.4656566e-01   1.9828000e+00
   3.5646465e-01   1.9924000e+00
   3.6636364e-01   1.9960000e+00
   3.7626263e-01   1.9988000e+00
   3.8616162e-01   1.9994000e+00
   3.9606061e-01   1.9994000e+00
   4.0595960e-01   2.0000000e+00
   4.1585859e-01   2.0000000e+00
   4.2575758e-01   1.9998000e+00
   4.3565657e-01   2.0000000e+00
   4.4555556e-01   2.0000000e+00
   4.5545455e-01   2.0000000e+00
   4.6535354e-01   2.0000000e+00
   4.7525253e-01   2.0000000e+00
   4.8515152e-01   2.0000000e+00
   4.9505051e-01   2.0000000e+00
   5.0494949e-01   2.0000000e+00
   5.1484848e-01   2.0000000e+00
   5.2474747e-01   2.0000000e+00
   5.3464646e-01   2.0000000e+00
   5.4454545e-01   2.0000000e+00
   5.5444444e-01   2.0000000e+00
   5.6434343e-01   2.0000000e+00
   5.7424242e-01   2.0000000e+00
   5.8414141e-01   2.0000000e+00
   5.9404040e-01   2.0000000e+00
   6.0393939e-01   2.0000000e+00
   6.1383838e-01   2.0000000e+00
   6.2373737e-01   2.0000000e+00
   6.3363636e-01   2.0000000e+00
   6.4353535e-01   2.0000000e+00
   6.5343434e-01   2.0000000e+00
   6.6333333e-01   2.0000000e+00
   6.7323232e-01   2.0000000e+00
   6.8313131e-01   2.0000000e+00
   6.9303030e-01   2.0000000e+00
   7.0292929e-01   2.0000000e+00
   7.1282828e-01   2.0000000e+00
   7.2272727e-01   2.0000000e+00
   7.3262626e-01   2.0000000e+00
   7.4252525e-01   2.0000000e+00
   7.5242424e-01   2.0000000e+00
   7.6232323e-01   2.0000000e+00
   7.7222222e-01   2.0000000e+00
   7.8212121e-01   2.0000000e+00
   7.9202020e-01   2.0000000e+00
   8.0191919e-01   2.0000000e+00
   8.1181818e-01   2.0000000e+00
   8.2171717e-01   2.0000000e+00
   8.3161616e-01   2.0000000e+00
   8.4151515e-01   2.0000000e+00
   8.5141414e-01   2.0000000e+00
   8.6131313e-01   2.0000000e+00
   8.7121212e-01   2.0000000e+00
   8.8111111e-01   2.0000000e+00
   8.9101010e-01   2.0000000e+00
   9.0090909e-01   2.0000000e+00
   9.1080808e-01   2.0000000e+00
   9.2070707e-01   2.0000000e+00
   9.3060606e-01   2.0000000e+00
   9.4050505e-01   2.0000000e+00
   9.5040404e-01   2.0000000e+00
   9.6030303e-01   2.0000000e+00
   9.7020202e-01   2.0000000e+00
   9.8010101e-01   2.0000000e+00
   9.9000000e-01   2.0000000e+00


==> Figures/alpha/OR_fix_omega/beta0.6_cf.txt <==
   1.0000000e-02   2.0000000e+00
   3.5128205e-02   2.0000000e+00
   6.0256410e-02   2.0000000e+00
   8.5384615e-02   2.0000000e+00
   1.1051282e-01   2.0000000e+00
   1.3564103e-01   2.0000000e+00
   1.6076923e-01   2.0000000e+00
   1.8589744e-01   2.0000000e+00
   2.1102564e-01   2.0000000e+00
   2.3615385e-01   2.0000000e+00
   2.6128205e-01   2.0000000e+00
   2.8641026e-01   2.0000000e+00
   3.1153846e-01   2.0000000e+00
   3.3666667e-01   2.0000000e+00
   3.6179487e-01   2.0000000e+00
   3.8692308e-01   2.0000000e+00
   4.1205128e-01   2.0000000e+00
   4.3717949e-01   2.0000000e+00
   4.6230769e-01   2.0000000e+00
   4.8743590e-01   2.0000000e+00
   5.1256410e-01   2.0000000e+00
   5.3769231e-01   2.0000000e+00
   5.6282051e-01   2.0000000e+00
   5.8794872e-01   2.0000000e+00
   6.1307692e-01   2.0000000e+00
   6.3820513e-01   2.0000000e+00
   6.6333333e-01   2.0000000e+00
   6.8846154e-01   2.0000000e+00
   7.1358974e-01   2.0000000e+00
   7.3871795e-01   2.0000000e+00
   7.6384615e-01   2.0000000e+00
   7.8897436e-01   2.0000000e+00
   8.1410256e-01   2.0000000e+00
   8.3923077e-01   2.0000000e+00
   8.6435897e-01   2.0000000e+00
   8.8948718e-01   2.0000000e+00
   9.1461538e-01   2.0000000e+00
   9.3974359e-01   2.0000000e+00
   9.6487179e-01   2.0000000e+00
   9.9000000e-01   2.0000000e+00


==> Figures/alpha/OR_fix_omega/beta0.6_mc.txt <==
   1.0000000e-02   2.0000000e+00
   3.5128205e-02   2.0000000e+00
   6.0256410e-02   2.0000000e+00
   8.5384615e-02   2.0000000e+00
   1.1051282e-01   2.0000000e+00
   1.3564103e-01   2.0000000e+00
   1.6076923e-01   2.0000000e+00
   1.8589744e-01   2.0000000e+00
   2.1102564e-01   2.0000000e+00
   2.3615385e-01   2.0000000e+00
   2.6128205e-01   2.0000000e+00
   2.8641026e-01   2.0000000e+00
   3.1153846e-01   2.0000000e+00
   3.3666667e-01   2.0000000e+00
   3.6179487e-01   2.0000000e+00
   3.8692308e-01   2.0000000e+00
   4.1205128e-01   2.0000000e+00
   4.3717949e-01   2.0000000e+00
   4.6230769e-01   2.0000000e+00
   4.8743590e-01   2.0000000e+00
   5.1256410e-01   2.0000000e+00
   5.3769231e-01   2.0000000e+00
   5.6282051e-01   2.0000000e+00
   5.8794872e-01   2.0000000e+00
   6.1307692e-01   2.0000000e+00
   6.3820513e-01   2.0000000e+00
   6.6333333e-01   2.0000000e+00
   6.8846154e-01   2.0000000e+00
   7.1358974e-01   2.0000000e+00
   7.3871795e-01   2.0000000e+00
   7.6384615e-01   2.0000000e+00
   7.8897436e-01   2.0000000e+00
   8.1410256e-01   2.0000000e+00
   8.3923077e-01   2.0000000e+00
   8.6435897e-01   2.0000000e+00
   8.8948718e-01   2.0000000e+00
   9.1461538e-01   2.0000000e+00
   9.3974359e-01   2.0000000e+00
   9.6487179e-01   2.0000000e+00
   9.9000000e-01   2.0000000e+00


==> Figures/alpha/OR_fix_omega/beta0.8_cf.txt <==
   1.0000000e-02   2.0000000e+00
   2.2405063e-02   2.0000000e+00
   3.4810127e-02   2.0000000e+00
   4.7215190e-02   2.0000000e+00
   5.9620253e-02   2.0000000e+00
   7.2025316e-02   2.0000000e+00
   8.4430380e-02   2.0000000e+00
   9.6835443e-02   2.0000000e+00
   1.0924051e-01   2.0000000e+00
   1.2164557e-01   2.0000000e+00
   1.3405063e-01   2.0000000e+00
   1.4645570e-01   2.0000000e+00
   1.5886076e-01   2.0000000e+00
   1.7126582e-01   2.0000000e+00
   1.8367089e-01   2.0000000e+00
   1.9607595e-01   2.0000000e+00
   2.0848101e-01   2.0000000e+00
   2.2088608e-01   2.0000000e+00
   2.3329114e-01   2.0000000e+00
   2.4569620e-01   2.0000000e+00
   2.5810127e-01   2.0000000e+00
   2.7050633e-01   2.0000000e+00
   2.8291139e-01   2.0000000e+00
   2.9531646e-01   2.0000000e+00
   3.0772152e-01   2.0000000e+00
   3.2012658e-01   2.0000000e+00
   3.3253165e-01   2.0000000e+00
   3.4493671e-01   2.0000000e+00
   3.5734177e-01   2.0000000e+00
   3.6974684e-01   2.0000000e+00
   3.8215190e-01   2.0000000e+00
   3.9455696e-01   2.0000000e+00
   4.0696203e-01   2.0000000e+00
   4.1936709e-01   2.0000000e+00
   4.3177215e-01   2.0000000e+00
   4.4417722e-01   2.0000000e+00
   4.5658228e-01   2.0000000e+00
   4.6898734e-01   2.0000000e+00
   4.8139241e-01   2.0000000e+00
   4.9379747e-01   2.0000000e+00
   5.0620253e-01   2.0000000e+00
   5.1860759e-01   2.0000000e+00
   5.3101266e-01   2.0000000e+00
   5.4341772e-01   2.0000000e+00
   5.5582278e-01   2.0000000e+00
   5.6822785e-01   2.0000000e+00
   5.8063291e-01   2.0000000e+00
   5.9303797e-01   2.0000000e+00
   6.0544304e-01   2.0000000e+00
   6.1784810e-01   2.0000000e+00
   6.3025316e-01   2.0000000e+00
   6.4265823e-01   2.0000000e+00
   6.5506329e-01   2.0000000e+00
   6.6746835e-01   2.0000000e+00
   6.7987342e-01   2.0000000e+00
   6.9227848e-01   2.0000000e+00
   7.0468354e-01   2.0000000e+00
   7.1708861e-01   2.0000000e+00
   7.2949367e-01   2.0000000e+00
   7.4189873e-01   2.0000000e+00
   7.5430380e-01   2.0000000e+00
   7.6670886e-01   2.0000000e+00
   7.7911392e-01   2.0000000e+00
   7.9151899e-01   2.0000000e+00
   8.0392405e-01   2.0000000e+00
   8.1632911e-01   2.0000000e+00
   8.2873418e-01   2.0000000e+00
   8.4113924e-01   2.0000000e+00
   8.5354430e-01   2.0000000e+00
   8.6594937e-01   2.0000000e+00
   8.7835443e-01   2.0000000e+00
   8.9075949e-01   2.0000000e+00
   9.0316456e-01   2.0000000e+00
   9.1556962e-01   2.0000000e+00
   9.2797468e-01   2.0000000e+00
   9.4037975e-01   2.0000000e+00
   9.5278481e-01   2.0000000e+00
   9.6518987e-01   2.0000000e+00
   9.7759494e-01   2.0000000e+00
   9.9000000e-01   2.0000000e+00


==> Figures/alpha/OR_fix_omega/beta0.8_mc.txt <==
   1.0000000e-02   2.0000000e+00
   2.2405063e-02   2.0000000e+00
   3.4810127e-02   2.0000000e+00
   4.7215190e-02   2.0000000e+00
   5.9620253e-02   2.0000000e+00
   7.2025316e-02   2.0000000e+00
   8.4430380e-02   2.0000000e+00
   9.6835443e-02   2.0000000e+00
   1.0924051e-01   2.0000000e+00
   1.2164557e-01   2.0000000e+00
   1.3405063e-01   2.0000000e+00
   1.4645570e-01   2.0000000e+00
   1.5886076e-01   2.0000000e+00
   1.7126582e-01   2.0000000e+00
   1.8367089e-01   2.0000000e+00
   1.9607595e-01   2.0000000e+00
   2.0848101e-01   2.0000000e+00
   2.2088608e-01   2.0000000e+00
   2.3329114e-01   2.0000000e+00
   2.4569620e-01   2.0000000e+00
   2.5810127e-01   2.0000000e+00
   2.7050633e-01   2.0000000e+00
   2.8291139e-01   2.0000000e+00
   2.9531646e-01   2.0000000e+00
   3.0772152e-01   2.0000000e+00
   3.2012658e-01   2.0000000e+00
   3.3253165e-01   2.0000000e+00
   3.4493671e-01   2.0000000e+00
   3.5734177e-01   2.0000000e+00
   3.6974684e-01   2.0000000e+00
   3.8215190e-01   2.0000000e+00
   3.9455696e-01   2.0000000e+00
   4.0696203e-01   2.0000000e+00
   4.1936709e-01   2.0000000e+00
   4.3177215e-01   2.0000000e+00
   4.4417722e-01   2.0000000e+00
   4.5658228e-01   2.0000000e+00
   4.6898734e-01   2.0000000e+00
   4.8139241e-01   2.0000000e+00
   4.9379747e-01   2.0000000e+00
   5.0620253e-01   2.0000000e+00
   5.1860759e-01   2.0000000e+00
   5.3101266e-01   2.0000000e+00
   5.4341772e-01   2.0000000e+00
   5.5582278e-01   2.0000000e+00
   5.6822785e-01   2.0000000e+00
   5.8063291e-01   2.0000000e+00
   5.9303797e-01   2.0000000e+00
   6.0544304e-01   2.0000000e+00
   6.1784810e-01   2.0000000e+00
   6.3025316e-01   2.0000000e+00
   6.4265823e-01   2.0000000e+00
   6.5506329e-01   2.0000000e+00
   6.6746835e-01   2.0000000e+00
   6.7987342e-01   2.0000000e+00
   6.9227848e-01   2.0000000e+00
   7.0468354e-01   2.0000000e+00
   7.1708861e-01   2.0000000e+00
   7.2949367e-01   2.0000000e+00
   7.4189873e-01   2.0000000e+00
   7.5430380e-01   2.0000000e+00
   7.6670886e-01   2.0000000e+00
   7.7911392e-01   2.0000000e+00
   7.9151899e-01   2.0000000e+00
   8.0392405e-01   2.0000000e+00
   8.1632911e-01   2.0000000e+00
   8.2873418e-01   2.0000000e+00
   8.4113924e-01   2.0000000e+00
   8.5354430e-01   2.0000000e+00
   8.6594937e-01   2.0000000e+00
   8.7835443e-01   2.0000000e+00
   8.9075949e-01   2.0000000e+00
   9.0316456e-01   2.0000000e+00
   9.1556962e-01   2.0000000e+00
   9.2797468e-01   2.0000000e+00
   9.4037975e-01   2.0000000e+00
   9.5278481e-01   2.0000000e+00
   9.6518987e-01   2.0000000e+00
   9.7759494e-01   2.0000000e+00
   9.9000000e-01   2.0000000e+00


==> Figures/alpha/noma_alpha_0/noma_0.2.txt <==
   1.0000000e-02   2.7118858e+00

==> Figures/alpha/noma_alpha_0/noma_0.4.txt <==
   1.0000000e-02   4.7131029e+00

==> Figures/alpha/noma_alpha_0/noma_0.6.txt <==
   1.0000000e-02   3.9642898e+00

==> Figures/alpha/noma_alpha_0/noma_0.8.txt <==
   1.0000000e-02   2.2177407e+00

==> Figures/alpha/noma_alpha_1/noma_0.2.txt <==
   9.9000000e-01   4.0147475e+00


==> Figures/alpha/noma_alpha_1/noma_0.4.txt <==
   9.9000000e-01   3.2524092e+00


==> Figures/alpha/noma_alpha_1/noma_0.6.txt <==
   9.9000000e-01   2.2602648e+00

==> Figures/alpha/noma_alpha_1/noma_0.8.txt <==
   9.9000000e-01   9.6200865e-01


==> Figures/gamma/ER_fix_omega/beta0.2_cf.txt <==
   1.0000000e-03   5.9032366e+00
   6.1322449e-01   5.4666231e+00
   1.2254490e+00   4.9873950e+00
   1.8376735e+00   4.2191559e+00
   2.4498980e+00   3.6715877e+00
   3.0621224e+00   3.2492359e+00
   3.6743469e+00   2.9073056e+00
   4.2865714e+00   2.6212063e+00
   4.8987959e+00   2.3759949e+00
   5.5110204e+00   2.1619298e+00
   6.1232449e+00   1.9723208e+00
   6.7354694e+00   1.8023843e+00
   7.3476939e+00   1.6485879e+00
   7.9599184e+00   1.5082535e+00
   8.5721429e+00   1.3793049e+00
   9.1843673e+00   1.2601021e+00
   9.7965918e+00   1.1493285e+00
   1.0408816e+01   1.0459121e+00
   1.1021041e+01   9.4896929e-01
   1.1633265e+01   8.5776330e-01
   1.2245490e+01   7.7167412e-01
   1.2857714e+01   6.9017522e-01
   1.3469939e+01   6.1281612e-01
   1.4082163e+01   5.3921310e-01
   1.4694388e+01   4.6909853e-01
   1.5306612e+01   4.0282654e-01
   1.5918837e+01   3.4419538e-01
   1.6531061e+01   3.1025327e-01
   1.7143286e+01   3.5097018e-01
   1.7755510e+01   5.6325754e-01
   1.8367735e+01   1.0604854e+00
   1.8979959e+01   1.8845489e+00
   1.9592184e+01   2.9306528e+00
   2.0204408e+01   3.9798091e+00
   2.0816633e+01   4.8267854e+00
   2.1428857e+01   5.3850599e+00
   2.2041082e+01   5.6891484e+00
   2.2653306e+01   5.8274930e+00
   2.3265531e+01   5.8805730e+00
   2.3877755e+01   5.8979008e+00
   2.4489980e+01   5.9027530e+00
   2.5102204e+01   5.9039274e+00
   2.5714429e+01   5.9041747e+00
   2.6326653e+01   5.9042204e+00
   2.6938878e+01   5.9042278e+00
   2.7551102e+01   5.9042288e+00
   2.8163327e+01   5.9042290e+00
   2.8775551e+01   5.9042290e+00
   2.9387776e+01   5.9042290e+00
   3.0000000e+01   5.9042290e+00


==> Figures/gamma/ER_fix_omega/beta0.2_mc.txt <==
   1.0000000e-03   5.9031807e+00
   6.1322449e-01   5.4666200e+00
   1.2254490e+00   4.9872504e+00
   1.8376735e+00   4.2191196e+00
   2.4498980e+00   3.6715341e+00
   3.0621224e+00   3.2492269e+00
   3.6743469e+00   2.9071658e+00
   4.2865714e+00   2.6209844e+00
   4.8987959e+00   2.3759808e+00
   5.5110204e+00   2.1622313e+00
   6.1232449e+00   1.9725586e+00
   6.7354694e+00   1.8024474e+00
   7.3476939e+00   1.6485314e+00
   7.9599184e+00   1.5081992e+00
   8.5721429e+00   1.3792971e+00
   9.1843673e+00   1.2602474e+00
   9.7965918e+00   1.1492460e+00
   1.0408816e+01   1.0459740e+00
   1.1021041e+01   9.4892166e-01
   1.1633265e+01   8.5787203e-01
   1.2245490e+01   7.7156384e-01
   1.2857714e+01   6.9004547e-01
   1.3469939e+01   6.1281660e-01
   1.4082163e+01   5.3917121e-01
   1.4694388e+01   4.6910058e-01
   1.5306612e+01   4.0288609e-01
   1.5918837e+01   3.4400945e-01
   1.6531061e+01   3.1002948e-01
   1.7143286e+01   3.4885158e-01
   1.7755510e+01   5.6255750e-01
   1.8367735e+01   1.0582400e+00
   1.8979959e+01   1.8901629e+00
   1.9592184e+01   2.9314613e+00
   2.0204408e+01   3.9809834e+00
   2.0816633e+01   4.8260364e+00
   2.1428857e+01   5.3840435e+00
   2.2041082e+01   5.6893257e+00
   2.2653306e+01   5.8271361e+00
   2.3265531e+01   5.8803221e+00
   2.3877755e+01   5.8979221e+00
   2.4489980e+01   5.9026235e+00
   2.5102204e+01   5.9039427e+00
   2.5714429e+01   5.9041728e+00
   2.6326653e+01   5.9042391e+00
   2.6938878e+01   5.9041513e+00
   2.7551102e+01   5.9042573e+00
   2.8163327e+01   5.9042309e+00
   2.8775551e+01   5.9041745e+00
   2.9387776e+01   5.9041496e+00
   3.0000000e+01   5.9041766e+00


==> Figures/gamma/ER_fix_omega/beta0.4_cf.txt <==
   1.0000000e-03   5.0916795e+00
   6.1322449e-01   4.6615994e+00
   1.2254490e+00   4.4165411e+00
   1.8376735e+00   4.2560929e+00
   2.4498980e+00   4.1422400e+00
   3.0621224e+00   4.0570149e+00
   3.6743469e+00   3.9907194e+00
   4.2865714e+00   3.9376253e+00
   4.8987959e+00   3.8941190e+00
   5.5110204e+00   3.8578031e+00
   6.1232449e+00   3.8269345e+00
   6.7354694e+00   3.7946006e+00
   7.3476939e+00   3.7235422e+00
   7.9599184e+00   3.6039035e+00
   8.5721429e+00   3.4783504e+00
   9.1843673e+00   3.3611501e+00
   9.7965918e+00   3.2521751e+00
   1.0408816e+01   3.1504000e+00
   1.1021041e+01   3.0549611e+00
   1.1633265e+01   2.9651383e+00
   1.2245490e+01   2.8803254e+00
   1.2857714e+01   2.8000080e+00
   1.3469939e+01   2.7237453e+00
   1.4082163e+01   2.6511578e+00
   1.4694388e+01   2.5819156e+00
   1.5306612e+01   2.5157308e+00
   1.5918837e+01   2.4523508e+00
   1.6531061e+01   2.3915523e+00
   1.7143286e+01   2.3331373e+00
   1.7755510e+01   2.2769298e+00
   1.8367735e+01   2.2227719e+00
   1.8979959e+01   2.1705220e+00
   1.9592184e+01   2.1200526e+00
   2.0204408e+01   2.0712483e+00
   2.0816633e+01   2.0240046e+00
   2.1428857e+01   1.9782261e+00
   2.2041082e+01   1.9338261e+00
   2.2653306e+01   1.8907253e+00
   2.3265531e+01   1.8488506e+00
   2.3877755e+01   1.8081354e+00
   2.4489980e+01   1.7685178e+00
   2.5102204e+01   1.7299410e+00
   2.5714429e+01   1.6923525e+00
   2.6326653e+01   1.6557033e+00
   2.6938878e+01   1.6199483e+00
   2.7551102e+01   1.5850453e+00
   2.8163327e+01   1.5509550e+00
   2.8775551e+01   1.5176410e+00
   2.9387776e+01   1.4850690e+00
   3.0000000e+01   1.4532069e+00


==> Figures/gamma/ER_fix_omega/beta0.4_mc.txt <==
   1.0000000e-03   5.0917149e+00
   6.1322449e-01   4.6616143e+00
   1.2254490e+00   4.4164755e+00
   1.8376735e+00   4.2562292e+00
   2.4498980e+00   4.1422328e+00
   3.0621224e+00   4.0570911e+00
   3.6743469e+00   3.9906070e+00
   4.2865714e+00   3.9375603e+00
   4.8987959e+00   3.8940807e+00
   5.5110204e+00   3.8577673e+00
   6.1232449e+00   3.8269350e+00
   6.7354694e+00   3.7945757e+00
   7.3476939e+00   3.7234535e+00
   7.9599184e+00   3.6040121e+00
   8.5721429e+00   3.4782688e+00
   9.1843673e+00   3.3611097e+00
   9.7965918e+00   3.2522085e+00
   1.0408816e+01   3.1504392e+00
   1.1021041e+01   3.0549338e+00
   1.1633265e+01   2.9650798e+00
   1.2245490e+01   2.8803732e+00
   1.2857714e+01   2.8000059e+00
   1.3469939e+01   2.7237710e+00
   1.4082163e+01   2.6512546e+00
   1.4694388e+01   2.5818895e+00
   1.5306612e+01   2.5157698e+00
   1.5918837e+01   2.4524206e+00
   1.6531061e+01   2.3915503e+00
   1.7143286e+01   2.3330409e+00
   1.7755510e+01   2.2770502e+00
   1.8367735e+01   2.2227446e+00
   1.8979959e+01   2.1706683e+00
   1.9592184e+01   2.1201351e+00
   2.0204408e+01   2.0713840e+00
   2.0816633e+01   2.0240314e+00
   2.1428857e+01   1.9781744e+00
   2.2041082e+01   1.9338953e+00
   2.2653306e+01   1.8908531e+00
   2.3265531e+01   1.8486772e+00
   2.3877755e+01   1.8081100e+00
   2.4489980e+01   1.7685543e+00
   2.5102204e+01   1.7299456e+00
   2.5714429e+01   1.6921740e+00
   2.6326653e+01   1.6557374e+00
   2.6938878e+01   1.6200035e+00
   2.7551102e+01   1.5850363e+00
   2.8163327e+01   1.5509028e+00
   2.8775551e+01   1.5176419e+00
   2.9387776e+01   1.4850008e+00
   3.0000000e+01   1.4532732e+00


==> Figures/gamma/ER_fix_omega/beta0.6_cf.txt <==
   1.0000000e-03   3.9735118e+00
   6.1322449e-01   3.5610665e+00
   1.2254490e+00   3.3285413e+00
   1.8376735e+00   3.1774589e+00
   2.4498980e+00   3.0708707e+00
   3.0621224e+00   2.9914449e+00
   3.6743469e+00   2.9298862e+00
   4.2865714e+00   2.8807338e+00
   4.8987959e+00   2.8405589e+00
   5.5110204e+00   2.8070957e+00
   6.1232449e+00   2.7787847e+00
   6.7354694e+00   2.7545167e+00
   7.3476939e+00   2.7334806e+00
   7.9599184e+00   2.7150692e+00
   8.5721429e+00   2.6988189e+00
   9.1843673e+00   2.6843694e+00
   9.7965918e+00   2.6714364e+00
   1.0408816e+01   2.6597927e+00
   1.1021041e+01   2.6492543e+00
   1.1633265e+01   2.6396707e+00
   1.2245490e+01   2.6309176e+00
   1.2857714e+01   2.6228913e+00
   1.3469939e+01   2.6155049e+00
   1.4082163e+01   2.6086847e+00
   1.4694388e+01   2.6023678e+00
   1.5306612e+01   2.5965006e+00
   1.5918837e+01   2.5910365e+00
   1.6531061e+01   2.5859355e+00
   1.7143286e+01   2.5811624e+00
   1.7755510e+01   2.5766865e+00
   1.8367735e+01   2.5724811e+00
   1.8979959e+01   2.5685221e+00
   1.9592184e+01   2.5647886e+00
   2.0204408e+01   2.5612619e+00
   2.0816633e+01   2.5579251e+00
   2.1428857e+01   2.5547634e+00
   2.2041082e+01   2.5517634e+00
   2.2653306e+01   2.5489128e+00
   2.3265531e+01   2.5462009e+00
   2.3877755e+01   2.5436177e+00
   2.4489980e+01   2.5411543e+00
   2.5102204e+01   2.5388025e+00
   2.5714429e+01   2.5365549e+00
   2.6326653e+01   2.5344042e+00
   2.6938878e+01   2.5323420e+00
   2.7551102e+01   2.5303535e+00
   2.8163327e+01   2.5284017e+00
   2.8775551e+01   2.5263932e+00
   2.9387776e+01   2.5241195e+00
   3.0000000e+01   2.5211901e+00


==> Figures/gamma/ER_fix_omega/beta0.6_mc.txt <==
   1.0000000e-03   3.9735934e+00
   6.1322449e-01   3.5610768e+00
   1.2254490e+00   3.3285107e+00
   1.8376735e+00   3.1774522e+00
   2.4498980e+00   3.0708734e+00
   3.0621224e+00   2.9914270e+00
   3.6743469e+00   2.9299588e+00
   4.2865714e+00   2.8808106e+00
   4.8987959e+00   2.8405880e+00
   5.5110204e+00   2.8071155e+00
   6.1232449e+00   2.7787201e+00
   6.7354694e+00   2.7545641e+00
   7.3476939e+00   2.7334808e+00
   7.9599184e+00   2.7150697e+00
   8.5721429e+00   2.6988436e+00
   9.1843673e+00   2.6843253e+00
   9.7965918e+00   2.6713948e+00
   1.0408816e+01   2.6598491e+00
   1.1021041e+01   2.6492080e+00
   1.1633265e+01   2.6396744e+00
   1.2245490e+01   2.6309544e+00
   1.2857714e+01   2.6229771e+00
   1.3469939e+01   2.6155272e+00
   1.4082163e+01   2.6087029e+00
   1.4694388e+01   2.6023117e+00
   1.5306612e+01   2.5963848e+00
   1.5918837e+01   2.5910868e+00
   1.6531061e+01   2.5860226e+00
   1.7143286e+01   2.5812084e+00
   1.7755510e+01   2.5766404e+00
   1.8367735e+01   2.5724972e+00
   1.8979959e+01   2.5684548e+00
   1.9592184e+01   2.5647218e+00
   2.0204408e+01   2.5612610e+00
   2.0816633e+01   2.5578768e+00
   2.1428857e+01   2.5547741e+00
   2.2041082e+01   2.5517881e+00
   2.2653306e+01   2.5489287e+00
   2.3265531e+01   2.5462674e+00
   2.3877755e+01   2.5436222e+00
   2.4489980e+01   2.5411602e+00
   2.5102204e+01   2.5387025e+00
   2.5714429e+01   2.5364836e+00
   2.6326653e+01   2.5344164e+00
   2.6938878e+01   2.5323155e+00
   2.7551102e+01   2.5303705e+00
   2.8163327e+01   2.5284150e+00
   2.8775551e+01   2.5264532e+00
   2.9387776e+01   2.5241887e+00
   3.0000000e+01   2.5212207e+00


==> Figures/gamma/ER_fix_omega/beta0.8_cf.txt <==
   1.0000000e-03   2.2254774e+00
   6.1322449e-01   1.8877469e+00
   1.2254490e+00   1.7055370e+00
   1.8376735e+00   1.5906658e+00
   2.4498980e+00   1.5113941e+00
   3.0621224e+00   1.4533126e+00
   3.6743469e+00   1.4088932e+00
   4.2865714e+00   1.3738074e+00
   4.8987959e+00   1.3453852e+00
   5.5110204e+00   1.3218886e+00
   6.1232449e+00   1.3021369e+00
   6.7354694e+00   1.2852992e+00
   7.3476939e+00   1.2707742e+00
   7.9599184e+00   1.2581154e+00
   8.5721429e+00   1.2469844e+00
   9.1843673e+00   1.2371200e+00
   9.7965918e+00   1.2283176e+00
   1.0408816e+01   1.2204142e+00
   1.1021041e+01   1.2132787e+00
   1.1633265e+01   1.2068044e+00
   1.2245490e+01   1.2009032e+00
   1.2857714e+01   1.1955024e+00
   1.3469939e+01   1.1905407e+00
   1.4082163e+01   1.1859668e+00
   1.4694388e+01   1.1817368e+00
   1.5306612e+01   1.1778134e+00
   1.5918837e+01   1.1741643e+00
   1.6531061e+01   1.1707618e+00
   1.7143286e+01   1.1675817e+00
   1.7755510e+01   1.1646028e+00
   1.8367735e+01   1.1618067e+00
   1.8979959e+01   1.1591769e+00
   1.9592184e+01   1.1566992e+00
   2.0204408e+01   1.1543606e+00
   2.0816633e+01   1.1521498e+00
   2.1428857e+01   1.1500566e+00
   2.2041082e+01   1.1480718e+00
   2.2653306e+01   1.1461872e+00
   2.3265531e+01   1.1443954e+00
   2.3877755e+01   1.1426897e+00
   2.4489980e+01   1.1410641e+00
   2.5102204e+01   1.1395131e+00
   2.5714429e+01   1.1380316e+00
   2.6326653e+01   1.1366150e+00
   2.6938878e+01   1.1352593e+00
   2.7551102e+01   1.1339604e+00
   2.8163327e+01   1.1327150e+00
   2.8775551e+01   1.1315199e+00
   2.9387776e+01   1.1303719e+00
   3.0000000e+01   1.1292684e+00


==> Figures/gamma/ER_fix_omega/beta0.8_mc.txt <==
   1.0000000e-03   2.2254381e+00
   6.1322449e-01   1.8877705e+00
   1.2254490e+00   1.7055112e+00
   1.8376735e+00   1.5906190e+00
   2.4498980e+00   1.5113553e+00
   3.0621224e+00   1.4533256e+00
   3.6743469e+00   1.4089182e+00
   4.2865714e+00   1.3738271e+00
   4.8987959e+00   1.3454429e+00
   5.5110204e+00   1.3217661e+00
   6.1232449e+00   1.3020970e+00
   6.7354694e+00   1.2852235e+00
   7.3476939e+00   1.2708544e+00
   7.9599184e+00   1.2581693e+00
   8.5721429e+00   1.2469671e+00
   9.1843673e+00   1.2372158e+00
   9.7965918e+00   1.2282139e+00
   1.0408816e+01   1.2204750e+00
   1.1021041e+01   1.2131957e+00
   1.1633265e+01   1.2068490e+00
   1.2245490e+01   1.2008919e+00
   1.2857714e+01   1.1955452e+00
   1.3469939e+01   1.1905209e+00
   1.4082163e+01   1.1859475e+00
   1.4694388e+01   1.1817027e+00
   1.5306612e+01   1.1777509e+00
   1.5918837e+01   1.1742341e+00
   1.6531061e+01   1.1707511e+00
   1.7143286e+01   1.1675242e+00
   1.7755510e+01   1.1645825e+00
   1.8367735e+01   1.1617825e+00
   1.8979959e+01   1.1592477e+00
   1.9592184e+01   1.1567244e+00
   2.0204408e+01   1.1543815e+00
   2.0816633e+01   1.1521835e+00
   2.1428857e+01   1.1499897e+00
   2.2041082e+01   1.1480159e+00
   2.2653306e+01   1.1462295e+00
   2.3265531e+01   1.1443076e+00
   2.3877755e+01   1.1426496e+00
   2.4489980e+01   1.1411057e+00
   2.5102204e+01   1.1394581e+00
   2.5714429e+01   1.1380882e+00
   2.6326653e+01   1.1365645e+00
   2.6938878e+01   1.1353539e+00
   2.7551102e+01   1.1339378e+00
   2.8163327e+01   1.1327749e+00
   2.8775551e+01   1.1315816e+00
   2.9387776e+01   1.1303563e+00
   3.0000000e+01   1.1292555e+00


==> Figures/gamma/OR_fix_omega/beta0.2_cf.txt <==
   1.0000000e-03   1.4419742e-03
   4.2115966e-01   5.0706865e-01
   8.4131933e-01   8.7946586e-01
   1.2614790e+00   6.4386584e-03
   1.6816387e+00  -1.7501350e-10
   2.1017983e+00  -2.1280842e-10
   2.5219580e+00  -2.4071120e-10
   2.9421176e+00  -6.2665350e-10
   3.3622773e+00  -2.7687168e-10
   3.7824370e+00  -2.9418278e-10
   4.2025966e+00  -3.0999118e-10
   4.6227563e+00  -3.2464553e-10
   5.0429160e+00  -3.4228584e-10
   5.4630756e+00  -1.6802715e-09
   5.8832353e+00  -8.2750554e-10
   6.3033950e+00  -3.7880174e-10
   6.7235546e+00  -3.8420735e-10
   7.1437143e+00  -3.9416704e-10
   7.5638739e+00  -4.0367964e-10
   7.9840336e+00  -4.1262373e-10
   8.4041933e+00  -4.2155797e-10
   8.8243529e+00  -4.3975949e-10
   9.2445126e+00  -6.2694994e-10
   9.6646723e+00  -1.1796273e-09
   1.0084832e+01  -1.1711795e-09
   1.0504992e+01  -6.2888482e-10
   1.0925151e+01  -4.7226000e-10
   1.1345311e+01  -4.7245683e-10
   1.1765471e+01  -4.7786794e-10
   1.2185630e+01  -4.8482759e-10
   1.2605790e+01  -4.9068401e-10
   1.3025950e+01  -4.9638721e-10
   1.3446109e+01  -5.0198895e-10
   1.3866269e+01  -5.0728406e-10
   1.4286429e+01  -5.1253620e-10
   1.4706588e+01  -5.1768893e-10
   1.5126748e+01  -5.2265476e-10
   1.5546908e+01  -5.2749840e-10
   1.5967067e+01  -5.3215568e-10
   1.6387227e+01  -5.3675247e-10
   1.6807387e+01  -5.4115460e-10
   1.7227546e+01  -5.4575104e-10
   1.7647706e+01  -5.5204858e-10
   1.8067866e+01  -5.8680511e-10
   1.8488025e+01  -6.9924399e-10
   1.8908185e+01  -1.5401952e-09
   1.9328345e+01  -2.1407683e-09
   1.9748504e+01  -2.1855561e-09
   2.0168664e+01  -1.7024176e-09
   2.0588824e+01  -1.1872802e-09
   2.1008983e+01  -8.6434545e-10
   2.1429143e+01  -6.6382810e-10
   2.1849303e+01  -6.0777383e-10
   2.2269462e+01  -5.9523904e-10
   2.2689622e+01  -5.9546539e-10
   2.3109782e+01  -5.9834681e-10
   2.3529941e+01  -6.0146782e-10
   2.3950101e+01  -6.0467556e-10
   2.4370261e+01  -6.0776800e-10
   2.4790420e+01  -6.1086150e-10
   2.5210580e+01  -6.1391145e-10
   2.5630739e+01  -6.1689535e-10
   2.6050899e+01  -6.1984719e-10
   2.6471059e+01  -6.2261261e-10
   2.6891218e+01  -6.2562392e-10
   2.7311378e+01  -6.2846442e-10
   2.7731538e+01  -6.3123688e-10
   2.8151697e+01  -6.3398754e-10
   2.8571857e+01  -6.3662013e-10
   2.8992017e+01  -6.3929599e-10
   2.9412176e+01  -6.4189249e-10
   2.9832336e+01  -6.4445077e-10
   3.0252496e+01  -6.4701587e-10
   3.0672655e+01  -6.4954716e-10
   3.1092815e+01  -6.5206331e-10
   3.1512975e+01  -6.5475051e-10
   3.1933134e+01  -6.5775624e-10
   3.2353294e+01  -6.6166141e-10
   3.2773454e+01  -6.6818703e-10
   3.3193613e+01  -6.8069475e-10
   3.3613773e+01  -7.0607607e-10
   3.4033933e+01  -7.5216159e-10
   3.4454092e+01  -8.4143776e-10
   3.4874252e+01  -9.9101628e-10
   3.5294412e+01  -1.0563101e-09
   3.5714571e+01  -1.2492473e-09
   3.6134731e+01  -1.5130821e-09
   3.6554891e+01  -1.5883576e-09
   3.6975050e+01  -1.4518859e-09
   3.7395210e+01  -1.6349183e-09
   3.7815370e+01  -1.1128453e-09
   3.8235529e+01  -1.0155950e-09
   3.8655689e+01  -9.1393245e-10
   3.9075849e+01  -8.3633579e-10
   3.9496008e+01  -7.8743742e-10
   3.9916168e+01  -7.2285192e-10
   4.0336328e+01  -7.1316612e-10
   4.0756487e+01  -7.0782837e-10
   4.1176647e+01  -7.0434766e-10
   4.1596807e+01  -7.0562104e-10
   4.2016966e+01  -7.0712244e-10
   4.2437126e+01  -7.0885540e-10
   4.2857286e+01  -7.1064660e-10
   4.3277445e+01  -6.9731396e-10
   4.3697605e+01  -7.1424668e-10
   4.4117765e+01  -7.1604800e-10
   4.4537924e+01  -7.1770601e-10
   4.4958084e+01  -7.1949599e-10
   4.5378244e+01  -7.2114273e-10
   4.5798403e+01  -7.2287106e-10
   4.6218563e+01  -7.2456465e-10
   4.6638723e+01  -7.2622361e-10
   4.7058882e+01  -7.2780466e-10
   4.7479042e+01  -7.2948416e-10
   4.7899202e+01  -7.3110862e-10
   4.8319361e+01  -7.3267676e-10
   4.8739521e+01  -7.3433996e-10
   4.9159681e+01  -7.3586964e-10
   4.9579840e+01  -7.3749652e-10
   5.0000000e+01  -7.3907290e-10


==> Figures/gamma/OR_fix_omega/beta0.2_mc.txt <==
   1.0000000e-03   1.4419742e-03
   4.2115966e-01   5.0706865e-01
   8.4131933e-01   8.7947951e-01
   1.2614790e+00   6.4137484e-03
   1.6816387e+00   0.0000000e+00
   2.1017983e+00   0.0000000e+00
   2.5219580e+00   0.0000000e+00
   2.9421176e+00   0.0000000e+00
   3.3622773e+00   0.0000000e+00
   3.7824370e+00   0.0000000e+00
   4.2025966e+00   0.0000000e+00
   4.6227563e+00   0.0000000e+00
   5.0429160e+00   0.0000000e+00
   5.4630756e+00   0.0000000e+00
   5.8832353e+00   0.0000000e+00
   6.3033950e+00   0.0000000e+00
   6.7235546e+00   0.0000000e+00
   7.1437143e+00   0.0000000e+00
   7.5638739e+00   0.0000000e+00
   7.9840336e+00   0.0000000e+00
   8.4041933e+00   0.0000000e+00
   8.8243529e+00   0.0000000e+00
   9.2445126e+00   0.0000000e+00
   9.6646723e+00   0.0000000e+00
   1.0084832e+01   0.0000000e+00
   1.0504992e+01   0.0000000e+00
   1.0925151e+01   0.0000000e+00
   1.1345311e+01   0.0000000e+00
   1.1765471e+01   0.0000000e+00
   1.2185630e+01   0.0000000e+00
   1.2605790e+01   0.0000000e+00
   1.3025950e+01   0.0000000e+00
   1.3446109e+01   0.0000000e+00
   1.3866269e+01   0.0000000e+00
   1.4286429e+01   0.0000000e+00
   1.4706588e+01   0.0000000e+00
   1.5126748e+01   0.0000000e+00
   1.5546908e+01   0.0000000e+00
   1.5967067e+01   0.0000000e+00
   1.6387227e+01   0.0000000e+00
   1.6807387e+01   0.0000000e+00
   1.7227546e+01   0.0000000e+00
   1.7647706e+01   0.0000000e+00
   1.8067866e+01   0.0000000e+00
   1.8488025e+01   0.0000000e+00
   1.8908185e+01   0.0000000e+00
   1.9328345e+01   0.0000000e+00
   1.9748504e+01   0.0000000e+00
   2.0168664e+01   0.0000000e+00
   2.0588824e+01   0.0000000e+00
   2.1008983e+01   0.0000000e+00
   2.1429143e+01   0.0000000e+00
   2.1849303e+01   0.0000000e+00
   2.2269462e+01   0.0000000e+00
   2.2689622e+01   0.0000000e+00
   2.3109782e+01   0.0000000e+00
   2.3529941e+01   0.0000000e+00
   2.3950101e+01   0.0000000e+00
   2.4370261e+01   0.0000000e+00
   2.4790420e+01   0.0000000e+00
   2.5210580e+01   0.0000000e+00
   2.5630739e+01   0.0000000e+00
   2.6050899e+01   0.0000000e+00
   2.6471059e+01   0.0000000e+00
   2.6891218e+01   0.0000000e+00
   2.7311378e+01   0.0000000e+00
   2.7731538e+01   0.0000000e+00
   2.8151697e+01   0.0000000e+00
   2.8571857e+01   0.0000000e+00
   2.8992017e+01   0.0000000e+00
   2.9412176e+01   0.0000000e+00
   2.9832336e+01   0.0000000e+00
   3.0252496e+01   0.0000000e+00
   3.0672655e+01   0.0000000e+00
   3.1092815e+01   0.0000000e+00
   3.1512975e+01   0.0000000e+00
   3.1933134e+01   0.0000000e+00
   3.2353294e+01   0.0000000e+00
   3.2773454e+01   0.0000000e+00
   3.3193613e+01   0.0000000e+00
   3.3613773e+01   0.0000000e+00
   3.4033933e+01   0.0000000e+00
   3.4454092e+01   0.0000000e+00
   3.4874252e+01   0.0000000e+00
   3.5294412e+01   0.0000000e+00
   3.5714571e+01   0.0000000e+00
   3.6134731e+01   0.0000000e+00
   3.6554891e+01   0.0000000e+00
   3.6975050e+01   0.0000000e+00
   3.7395210e+01   0.0000000e+00
   3.7815370e+01   0.0000000e+00
   3.8235529e+01   0.0000000e+00
   3.8655689e+01   0.0000000e+00
   3.9075849e+01   0.0000000e+00
   3.9496008e+01   0.0000000e+00
   3.9916168e+01   0.0000000e+00
   4.0336328e+01   0.0000000e+00
   4.0756487e+01   0.0000000e+00
   4.1176647e+01   0.0000000e+00
   4.1596807e+01   0.0000000e+00
   4.2016966e+01   0.0000000e+00
   4.2437126e+01   0.0000000e+00
   4.2857286e+01   0.0000000e+00
   4.3277445e+01   0.0000000e+00
   4.3697605e+01   0.0000000e+00
   4.4117765e+01   0.0000000e+00
   4.4537924e+01   0.0000000e+00
   4.4958084e+01   0.0000000e+00
   4.5378244e+01   0.0000000e+00
   4.5798403e+01   0.0000000e+00
   4.6218563e+01   0.0000000e+00
   4.6638723e+01   0.0000000e+00
   4.7058882e+01   0.0000000e+00
   4.7479042e+01   0.0000000e+00
   4.7899202e+01   0.0000000e+00
   4.8319361e+01   0.0000000e+00
   4.8739521e+01   0.0000000e+00
   4.9159681e+01   0.0000000e+00
   4.9579840e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00


==> Figures/gamma/OR_fix_omega/beta0.4_cf.txt <==
   1.0000000e-03   1.4419742e-03
   5.0604040e-01   5.9076048e-01
   1.0110808e+00   1.0079711e+00
   1.5161212e+00   1.3312014e+00
   2.0211616e+00   1.5951034e+00
   2.5262020e+00   1.8181151e+00
   3.0312424e+00   2.0112245e+00
   3.5362828e+00   2.1815106e+00
   4.0413232e+00   2.3338025e+00
   4.5463636e+00   2.4715422e+00
   5.0514040e+00   2.5972699e+00
   5.5564444e+00   2.7128953e+00
   6.0614848e+00   2.8145102e+00
   6.5665253e+00   2.7350505e+00
   7.0715657e+00   1.8131977e+00
   7.5766061e+00   5.4339054e-01
   8.0816465e+00   6.3345975e-02
   8.5866869e+00   2.9867373e-03
   9.0917273e+00   6.2813787e-05
   9.5967677e+00   6.5445316e-07
   1.0101808e+01   3.7197054e-09
   1.0606848e+01   1.1120564e-11
   1.1111889e+01  -2.1692705e-12
   1.1616929e+01  -1.1620071e-11
   1.2121970e+01  -2.5440582e-11
   1.2627010e+01  -1.4220605e-11
   1.3132051e+01   2.9664655e-12
   1.3637091e+01  -1.7304922e-12
   1.4142131e+01  -1.6304935e-12
   1.4647172e+01  -1.4537082e-12
   1.5152212e+01  -1.6888458e-12
   1.5657253e+01  -1.6003082e-12
   1.6162293e+01  -1.7748427e-12
   1.6667333e+01  -1.4470555e-12
   1.7172374e+01  -1.3079791e-12
   1.7677414e+01  -1.8014059e-12
   1.8182455e+01  -1.9077225e-12
   1.8687495e+01  -3.1569147e-12
   1.9192535e+01  -1.9172767e-11
   1.9697576e+01  -1.3638318e-10
   2.0202616e+01  -5.7587818e-10
   2.0707657e+01  -1.7531543e-09
   2.1212697e+01  -2.5394921e-09
   2.1717737e+01  -4.3499163e-09
   2.2222778e+01  -3.2352176e-09
   2.2727818e+01  -1.1227801e-09
   2.3232859e+01  -2.1716791e-10
   2.3737899e+01  -1.4955757e-10
   2.4242939e+01  -1.5445357e-11
   2.4747980e+01  -3.2133327e-12
   2.5253020e+01  -2.1470066e-12
   2.5758061e+01  -1.9257791e-12
   2.6263101e+01  -2.0193291e-12
   2.6768141e+01  -1.9719791e-12
   2.7273182e+01  -2.0918693e-12
   2.7778222e+01  -2.0652839e-12
   2.8283263e+01  -2.0867966e-12
   2.8788303e+01  -2.0451738e-12
   2.9293343e+01  -2.1776828e-12
   2.9798384e+01  -2.2672922e-12
   3.0303424e+01  -3.8699302e-12
   3.0808465e+01  -1.2643485e-11
   3.1313505e+01  -5.5496966e-11
   3.1818545e+01  -1.3115701e-10
   3.2323586e+01  -4.1018935e-10
   3.2828626e+01  -9.4230466e-10
   3.3333667e+01  -2.0640546e-09
   3.3838707e+01  -3.5223549e-09
   3.4343747e+01  -3.6853195e-09
   3.4848788e+01  -4.4311364e-09
   3.5353828e+01  -4.1463734e-09
   3.5858869e+01  -2.3783912e-09
   3.6363909e+01  -1.6039803e-09
   3.6868949e+01  -1.3573213e-09
   3.7373990e+01  -4.0933071e-10
   3.7879030e+01  -2.0953891e-10
   3.8384071e+01  -8.2945650e-11
   3.8889111e+01  -3.1611629e-11
   3.9394152e+01  -1.1184952e-11
   3.9899192e+01  -4.5353747e-12
   4.0404232e+01  -2.8339940e-12
   4.0909273e+01  -2.4112341e-12
   4.1414313e+01  -2.3349327e-12
   4.1919354e+01  -3.4851616e-12
   4.2424394e+01  -2.3604691e-12
   4.2929434e+01  -2.4101174e-12
   4.3434475e+01  -2.3068008e-12
   4.3939515e+01  -2.3246435e-12
   4.4444556e+01  -2.3681481e-12
   4.4949596e+01  -2.4019807e-12
   4.5454636e+01  -2.3670333e-12
   4.5959677e+01  -2.4686493e-12
   4.6464717e+01  -2.3036337e-12
   4.6969758e+01  -2.3359884e-12
   4.7474798e+01  -2.3597149e-12
   4.7979838e+01  -2.3597839e-12
   4.8484879e+01  -2.4272483e-12
   4.8989919e+01  -2.5250433e-12
   4.9494960e+01  -2.4272554e-12
   5.0000000e+01  -2.4019265e-12


==> Figures/gamma/OR_fix_omega/beta0.4_mc.txt <==
   1.0000000e-03   1.4419742e-03
   5.0604040e-01   5.9076048e-01
   1.0110808e+00   1.0079711e+00
   1.5161212e+00   1.3312014e+00
   2.0211616e+00   1.5951034e+00
   2.5262020e+00   1.8181151e+00
   3.0312424e+00   2.0112245e+00
   3.5362828e+00   2.1815106e+00
   4.0413232e+00   2.3338025e+00
   4.5463636e+00   2.4715422e+00
   5.0514040e+00   2.5972699e+00
   5.5564444e+00   2.7129028e+00
   6.0614848e+00   2.8143204e+00
   6.5665253e+00   2.7356913e+00
   7.0715657e+00   1.8140843e+00
   7.5766061e+00   5.4136514e-01
   8.0816465e+00   6.2920632e-02
   8.5866869e+00   2.9414511e-03
   9.0917273e+00   6.3366923e-05
   9.5967677e+00   3.4055524e-06
   1.0101808e+01   0.0000000e+00
   1.0606848e+01   0.0000000e+00
   1.1111889e+01   0.0000000e+00
   1.1616929e+01   0.0000000e+00
   1.2121970e+01   0.0000000e+00
   1.2627010e+01   0.0000000e+00
   1.3132051e+01   0.0000000e+00
   1.3637091e+01   0.0000000e+00
   1.4142131e+01   0.0000000e+00
   1.4647172e+01   0.0000000e+00
   1.5152212e+01   0.0000000e+00
   1.5657253e+01   0.0000000e+00
   1.6162293e+01   0.0000000e+00
   1.6667333e+01   0.0000000e+00
   1.7172374e+01   0.0000000e+00
   1.7677414e+01   0.0000000e+00
   1.8182455e+01   0.0000000e+00
   1.8687495e+01   0.0000000e+00
   1.9192535e+01   0.0000000e+00
   1.9697576e+01   0.0000000e+00
   2.0202616e+01   0.0000000e+00
   2.0707657e+01   0.0000000e+00
   2.1212697e+01   0.0000000e+00
   2.1717737e+01   0.0000000e+00
   2.2222778e+01   0.0000000e+00
   2.2727818e+01   0.0000000e+00
   2.3232859e+01   0.0000000e+00
   2.3737899e+01   0.0000000e+00
   2.4242939e+01   0.0000000e+00
   2.4747980e+01   0.0000000e+00
   2.5253020e+01   0.0000000e+00
   2.5758061e+01   0.0000000e+00
   2.6263101e+01   0.0000000e+00
   2.6768141e+01   0.0000000e+00
   2.7273182e+01   0.0000000e+00
   2.7778222e+01   0.0000000e+00
   2.8283263e+01   0.0000000e+00
   2.8788303e+01   0.0000000e+00
   2.9293343e+01   0.0000000e+00
   2.9798384e+01   0.0000000e+00
   3.0303424e+01   0.0000000e+00
   3.0808465e+01   0.0000000e+00
   3.1313505e+01   0.0000000e+00
   3.1818545e+01   0.0000000e+00
   3.2323586e+01   0.0000000e+00
   3.2828626e+01   0.0000000e+00
   3.3333667e+01   0.0000000e+00
   3.3838707e+01   0.0000000e+00
   3.4343747e+01   0.0000000e+00
   3.4848788e+01   0.0000000e+00
   3.5353828e+01   0.0000000e+00
   3.5858869e+01   0.0000000e+00
   3.6363909e+01   0.0000000e+00
   3.6868949e+01   0.0000000e+00
   3.7373990e+01   0.0000000e+00
   3.7879030e+01   0.0000000e+00
   3.8384071e+01   0.0000000e+00
   3.8889111e+01   0.0000000e+00
   3.9394152e+01   0.0000000e+00
   3.9899192e+01   0.0000000e+00
   4.0404232e+01   0.0000000e+00
   4.0909273e+01   0.0000000e+00
   4.1414313e+01   0.0000000e+00
   4.1919354e+01   0.0000000e+00
   4.2424394e+01   0.0000000e+00
   4.2929434e+01   0.0000000e+00
   4.3434475e+01   0.0000000e+00
   4.3939515e+01   0.0000000e+00
   4.4444556e+01   0.0000000e+00
   4.4949596e+01   0.0000000e+00
   4.5454636e+01   0.0000000e+00
   4.5959677e+01   0.0000000e+00
   4.6464717e+01   0.0000000e+00
   4.6969758e+01   0.0000000e+00
   4.7474798e+01   0.0000000e+00
   4.7979838e+01   0.0000000e+00
   4.8484879e+01   0.0000000e+00
   4.8989919e+01   0.0000000e+00
   4.9494960e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00


==> Figures/gamma/OR_fix_omega/beta0.6_cf.txt <==
   1.0000000e-03   1.4419742e-03
   5.0604040e-01   5.9076048e-01
   1.0110808e+00   1.0079711e+00
   1.5161212e+00   1.3312014e+00
   2.0211616e+00   1.5951034e+00
   2.5262020e+00   1.8181151e+00
   3.0312424e+00   2.0112245e+00
   3.5362828e+00   2.1815106e+00
   4.0413232e+00   2.3338025e+00
   4.5463636e+00   2.4715422e+00
   5.0514040e+00   2.5972699e+00
   5.5564444e+00   2.7129137e+00
   6.0614848e+00   2.8199716e+00
   6.5665253e+00   2.9196309e+00
   7.0715657e+00   3.0128485e+00
   7.5766061e+00   3.1004069e+00
   8.0816465e+00   3.1829539e+00
   8.5866869e+00   3.2610323e+00
   9.0917273e+00   3.3351012e+00
   9.5967677e+00   3.4055524e+00
   1.0101808e+01   3.4727228e+00
   1.0606848e+01   3.5369044e+00
   1.1111889e+01   3.5983520e+00
   1.1616929e+01   3.6572889e+00
   1.2121970e+01   3.7139124e+00
   1.2627010e+01   3.7683972e+00
   1.3132051e+01   3.8208989e+00
   1.3637091e+01   3.8715569e+00
   1.4142131e+01   3.9204964e+00
   1.4647172e+01   3.9678300e+00
   1.5152212e+01   4.0136599e+00
   1.5657253e+01   4.0580786e+00
   1.6162293e+01   4.1011704e+00
   1.6667333e+01   4.1430124e+00
   1.7172374e+01   4.1836750e+00
   1.7677414e+01   4.2232228e+00
   1.8182455e+01   4.2617154e+00
   1.8687495e+01   4.2992076e+00
   1.9192535e+01   4.3357502e+00
   1.9697576e+01   4.3713899e+00
   2.0202616e+01   4.4061704e+00
   2.0707657e+01   4.4401321e+00
   2.1212697e+01   4.4733127e+00
   2.1717737e+01   4.5057472e+00
   2.2222778e+01   4.5374686e+00
   2.2727818e+01   4.5685075e+00
   2.3232859e+01   4.5988927e+00
   2.3737899e+01   4.6286511e+00
   2.4242939e+01   4.6578079e+00
   2.4747980e+01   4.6863866e+00
   2.5253020e+01   4.7144063e+00
   2.5758061e+01   4.7418722e+00
   2.6263101e+01   4.7687345e+00
   2.6768141e+01   4.7947568e+00
   2.7273182e+01   4.8191629e+00
   2.7778222e+01   4.8398585e+00
   2.8283263e+01   4.8520581e+00
   2.8788303e+01   4.8464396e+00
   2.9293343e+01   4.8075666e+00
   2.9798384e+01   4.7139752e+00
   3.0303424e+01   4.5413738e+00
   3.0808465e+01   4.2692738e+00
   3.1313505e+01   3.8892922e+00
   3.1818545e+01   3.4115857e+00
   3.2323586e+01   2.8658831e+00
   3.2828626e+01   2.2958180e+00
   3.3333667e+01   1.7485014e+00
   3.3838707e+01   1.2635045e+00
   3.4343747e+01   8.6534265e-01
   3.4848788e+01   5.6146921e-01
   3.5353828e+01   3.4518664e-01
   3.5858869e+01   2.0119366e-01
   3.6363909e+01   1.1127047e-01
   3.6868949e+01   5.8454449e-02
   3.7373990e+01   2.9205119e-02
   3.7879030e+01   1.3895662e-02
   3.8384071e+01   6.3049316e-03
   3.8889111e+01   2.7319898e-03
   3.9394152e+01   1.1321332e-03
   3.9899192e+01   4.4932090e-04
   4.0404232e+01   1.7102950e-04
   4.0909273e+01   6.2523820e-05
   4.1414313e+01   2.1982258e-05
   4.1919354e+01   7.4426799e-06
   4.2424394e+01   2.4298472e-06
   4.2929434e+01   7.6589079e-07
   4.3434475e+01   2.3335686e-07
   4.3939515e+01   6.8809476e-08
   4.4444556e+01   1.9657562e-08
   4.4949596e+01   5.4458665e-09
   4.5454636e+01   1.4638312e-09
   4.5959677e+01   3.6127979e-10
   4.6464717e+01   9.4446508e-11
   4.6969758e+01   2.0477715e-11
   4.7474798e+01   1.0629907e-12
   4.7979838e+01  -5.8539594e-12
   4.8484879e+01  -1.1221336e-11
   4.8989919e+01  -1.3654031e-11
   4.9494960e+01  -1.8764744e-11
   5.0000000e+01  -2.8195871e-11


==> Figures/gamma/OR_fix_omega/beta0.6_mc.txt <==
   1.0000000e-03   1.4419742e-03
   5.0604040e-01   5.9076048e-01
   1.0110808e+00   1.0079711e+00
   1.5161212e+00   1.3312014e+00
   2.0211616e+00   1.5951034e+00
   2.5262020e+00   1.8181151e+00
   3.0312424e+00   2.0112245e+00
   3.5362828e+00   2.1815106e+00
   4.0413232e+00   2.3338025e+00
   4.5463636e+00   2.4715422e+00
   5.0514040e+00   2.5972699e+00
   5.5564444e+00   2.7129137e+00
   6.0614848e+00   2.8199716e+00
   6.5665253e+00   2.9196309e+00
   7.0715657e+00   3.0128485e+00
   7.5766061e+00   3.1004069e+00
   8.0816465e+00   3.1829539e+00
   8.5866869e+00   3.2610323e+00
   9.0917273e+00   3.3351012e+00
   9.5967677e+00   3.4055524e+00
   1.0101808e+01   3.4727228e+00
   1.0606848e+01   3.5369044e+00
   1.1111889e+01   3.5983520e+00
   1.1616929e+01   3.6572889e+00
   1.2121970e+01   3.7139124e+00
   1.2627010e+01   3.7683972e+00
   1.3132051e+01   3.8208989e+00
   1.3637091e+01   3.8715569e+00
   1.4142131e+01   3.9204964e+00
   1.4647172e+01   3.9678300e+00
   1.5152212e+01   4.0136599e+00
   1.5657253e+01   4.0580786e+00
   1.6162293e+01   4.1011704e+00
   1.6667333e+01   4.1430124e+00
   1.7172374e+01   4.1836750e+00
   1.7677414e+01   4.2232228e+00
   1.8182455e+01   4.2617154e+00
   1.8687495e+01   4.2992076e+00
   1.9192535e+01   4.3357502e+00
   1.9697576e+01   4.3713899e+00
   2.0202616e+01   4.4061704e+00
   2.0707657e+01   4.4401321e+00
   2.1212697e+01   4.4733127e+00
   2.1717737e+01   4.5057472e+00
   2.2222778e+01   4.5374686e+00
   2.2727818e+01   4.5685075e+00
   2.3232859e+01   4.5988927e+00
   2.3737899e+01   4.6286511e+00
   2.4242939e+01   4.6578080e+00
   2.4747980e+01   4.6863827e+00
   2.5253020e+01   4.7144115e+00
   2.5758061e+01   4.7418874e+00
   2.6263101e+01   4.7687872e+00
   2.6768141e+01   4.7948264e+00
   2.7273182e+01   4.8192409e+00
   2.7778222e+01   4.8397903e+00
   2.8283263e+01   4.8516297e+00
   2.8788303e+01   4.8469189e+00
   2.9293343e+01   4.8076245e+00
   2.9798384e+01   4.7154437e+00
   3.0303424e+01   4.5404426e+00
   3.0808465e+01   4.2691420e+00
   3.1313505e+01   3.8894406e+00
   3.1818545e+01   3.4098558e+00
   3.2323586e+01   2.8670406e+00
   3.2828626e+01   2.2967156e+00
   3.3333667e+01   1.7472153e+00
   3.3838707e+01   1.2625924e+00
   3.4343747e+01   8.6476215e-01
   3.4848788e+01   5.6354671e-01
   3.5353828e+01   3.4601363e-01
   3.5858869e+01   2.0031005e-01
   3.6363909e+01   1.1130390e-01
   3.6868949e+01   5.8395905e-02
   3.7373990e+01   2.9372801e-02
   3.7879030e+01   1.4274328e-02
   3.8384071e+01   6.4707387e-03
   3.8889111e+01   2.6270540e-03
   3.9394152e+01   1.0565428e-03
   3.9899192e+01   4.2832003e-04
   4.0404232e+01   1.7726631e-04
   4.0909273e+01   5.9281173e-05
   4.1414313e+01   2.1625917e-05
   4.1919354e+01   1.0847113e-05
   4.2424394e+01   0.0000000e+00
   4.2929434e+01   0.0000000e+00
   4.3434475e+01   0.0000000e+00
   4.3939515e+01   0.0000000e+00
   4.4444556e+01   0.0000000e+00
   4.4949596e+01   0.0000000e+00
   4.5454636e+01   0.0000000e+00
   4.5959677e+01   0.0000000e+00
   4.6464717e+01   0.0000000e+00
   4.6969758e+01   0.0000000e+00
   4.7474798e+01   0.0000000e+00
   4.7979838e+01   0.0000000e+00
   4.8484879e+01   0.0000000e+00
   4.8989919e+01   0.0000000e+00
   4.9494960e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00


==> Figures/gamma/OR_fix_omega/beta0.8_cf.txt <==
   1.0000000e-03   1.4419742e-03
   1.0213878e+00   1.0153461e+00
   2.0417755e+00   1.6049137e+00
   3.0621633e+00   2.0222482e+00
   4.0825510e+00   2.3455528e+00
   5.1029388e+00   2.6095041e+00
   6.1233265e+00   2.8325511e+00
   7.1437143e+00   3.0256869e+00
   8.1641020e+00   3.1959935e+00
   9.1844898e+00   3.3483018e+00
   1.0204878e+01   3.4860550e+00
   1.1225265e+01   3.6117939e+00
   1.2245653e+01   3.7274471e+00
   1.3266041e+01   3.8345131e+00
   1.4286429e+01   3.9341795e+00
   1.5306816e+01   4.0274032e+00
   1.6327204e+01   4.1149670e+00
   1.7347592e+01   4.1975188e+00
   1.8367980e+01   4.2756016e+00
   1.9388367e+01   4.3496743e+00
   2.0408755e+01   4.4201290e+00
   2.1429143e+01   4.4873026e+00
   2.2449531e+01   4.5514871e+00
   2.3469918e+01   4.6129374e+00
   2.4490306e+01   4.6718768e+00
   2.5510694e+01   4.7285025e+00
   2.6531082e+01   4.7829894e+00
   2.7551469e+01   4.8354931e+00
   2.8571857e+01   4.8861529e+00
   2.9592245e+01   4.9350941e+00
   3.0612633e+01   4.9824293e+00
   3.1633020e+01   5.0282606e+00
   3.2653408e+01   5.0726807e+00
   3.3673796e+01   5.1157739e+00
   3.4694184e+01   5.1576171e+00
   3.5714571e+01   5.1982809e+00
   3.6734959e+01   5.2378298e+00
   3.7755347e+01   5.2763235e+00
   3.8775735e+01   5.3138167e+00
   3.9796122e+01   5.3503601e+00
   4.0816510e+01   5.3860008e+00
   4.1836898e+01   5.4207821e+00
   4.2857286e+01   5.4547446e+00
   4.3877673e+01   5.4879260e+00
   4.4898061e+01   5.5203613e+00
   4.5918449e+01   5.5520834e+00
   4.6938837e+01   5.5831230e+00
   4.7959224e+01   5.6135088e+00
   4.8979612e+01   5.6432678e+00
   5.0000000e+01   5.6724253e+00


==> Figures/gamma/OR_fix_omega/beta0.8_mc.txt <==
   1.0000000e-03   1.4419742e-03
   1.0213878e+00   1.0153461e+00
   2.0417755e+00   1.6049137e+00
   3.0621633e+00   2.0222482e+00
   4.0825510e+00   2.3455528e+00
   5.1029388e+00   2.6095041e+00
   6.1233265e+00   2.8325511e+00
   7.1437143e+00   3.0256869e+00
   8.1641020e+00   3.1959935e+00
   9.1844898e+00   3.3483018e+00
   1.0204878e+01   3.4860550e+00
   1.1225265e+01   3.6117939e+00
   1.2245653e+01   3.7274471e+00
   1.3266041e+01   3.8345131e+00
   1.4286429e+01   3.9341795e+00
   1.5306816e+01   4.0274032e+00
   1.6327204e+01   4.1149670e+00
   1.7347592e+01   4.1975188e+00
   1.8367980e+01   4.2756016e+00
   1.9388367e+01   4.3496743e+00
   2.0408755e+01   4.4201290e+00
   2.1429143e+01   4.4873026e+00
   2.2449531e+01   4.5514871e+00
   2.3469918e+01   4.6129374e+00
   2.4490306e+01   4.6718768e+00
   2.5510694e+01   4.7285025e+00
   2.6531082e+01   4.7829894e+00
   2.7551469e+01   4.8354931e+00
   2.8571857e+01   4.8861529e+00
   2.9592245e+01   4.9350941e+00
   3.0612633e+01   4.9824293e+00
   3.1633020e+01   5.0282606e+00
   3.2653408e+01   5.0726807e+00
   3.3673796e+01   5.1157739e+00
   3.4694184e+01   5.1576171e+00
   3.5714571e+01   5.1982809e+00
   3.6734959e+01   5.2378298e+00
   3.7755347e+01   5.2763235e+00
   3.8775735e+01   5.3138167e+00
   3.9796122e+01   5.3503601e+00
   4.0816510e+01   5.3860008e+00
   4.1836898e+01   5.4207821e+00
   4.2857286e+01   5.4547446e+00
   4.3877673e+01   5.4879260e+00
   4.4898061e+01   5.5203613e+00
   4.5918449e+01   5.5520834e+00
   4.6938837e+01   5.5831230e+00
   4.7959224e+01   5.6135088e+00
   4.8979612e+01   5.6432678e+00
   5.0000000e+01   5.6724253e+00


==> Figures/omega/ER/beta0.2_cf.txt <==
   1.0000000e-02   4.2680782e+00
   3.0000000e-02   4.3238731e+00
   5.0000000e-02   4.3810257e+00
   7.0000000e-02   4.4395828e+00
   9.0000000e-02   4.4994684e+00
   1.1000000e-01   4.5607561e+00
   1.3000000e-01   4.5552914e+00
   1.5000000e-01   4.1551864e+00
   1.7000000e-01   3.7805775e+00
   1.9000000e-01   3.4442022e+00
   2.1000000e-01   3.1382789e+00
   2.3000000e-01   2.8564251e+00
   2.5000000e-01   2.5946346e+00
   2.7000000e-01   2.3489816e+00
   2.9000000e-01   2.1173583e+00
   3.1000000e-01   1.8967133e+00
   3.3000000e-01   1.6859873e+00
   3.5000000e-01   1.4829782e+00
   3.7000000e-01   1.2864934e+00
   3.9000000e-01   1.0958899e+00
   4.1000000e-01   9.0926251e-01
   4.3000000e-01   7.2622431e-01
   4.5000000e-01   5.4632645e-01
   4.7000000e-01   4.1137449e-01
   4.9000000e-01   9.0747968e-01
   5.1000000e-01   3.4453528e+00
   5.3000000e-01   6.4032030e+00
   5.5000000e-01   7.4557693e+00
   5.7000000e-01   7.6758971e+00
   5.9000000e-01   7.8150558e+00
   6.1000000e-01   7.9586699e+00
   6.3000000e-01   8.1100760e+00
   6.5000000e-01   8.2698828e+00
   6.7000000e-01   8.4391469e+00
   6.9000000e-01   8.6191076e+00
   7.1000000e-01   8.8110100e+00
   7.3000000e-01   9.0167246e+00
   7.5000000e-01   9.2384347e+00
   7.7000000e-01   9.4786867e+00
   7.9000000e-01   9.7408454e+00
   8.1000000e-01   1.0029312e+01
   8.3000000e-01   1.0349960e+01
   8.5000000e-01   1.0710849e+01
   8.7000000e-01   1.1123564e+01
   8.9000000e-01   1.1605441e+01
   9.1000000e-01   1.2184279e+01
   9.3000000e-01   1.2909277e+01
   9.5000000e-01   1.3880098e+01
   9.7000000e-01   1.5353835e+01
   9.9000000e-01   1.8523793e+01


==> Figures/omega/ER/beta0.2_mc.txt <==
   1.0000000e-02   4.2680782e+00
   3.0000000e-02   4.3238731e+00
   5.0000000e-02   4.3810257e+00
   7.0000000e-02   4.4395828e+00
   9.0000000e-02   4.4994684e+00
   1.1000000e-01   4.5607561e+00
   1.3000000e-01   4.5552914e+00
   1.5000000e-01   4.1551864e+00
   1.7000000e-01   3.7805775e+00
   1.9000000e-01   3.4442022e+00
   2.1000000e-01   3.1382789e+00
   2.3000000e-01   2.8564251e+00
   2.5000000e-01   2.5946346e+00
   2.7000000e-01   2.3489816e+00
   2.9000000e-01   2.1173583e+00
   3.1000000e-01   1.8967133e+00
   3.3000000e-01   1.6859873e+00
   3.5000000e-01   1.4829782e+00
   3.7000000e-01   1.2864934e+00
   3.9000000e-01   1.0958899e+00
   4.1000000e-01   9.0926251e-01
   4.3000000e-01   7.2622431e-01
   4.5000000e-01   5.4632645e-01
   4.7000000e-01   4.1137449e-01
   4.9000000e-01   9.0747968e-01
   5.1000000e-01   3.4453528e+00
   5.3000000e-01   6.4032030e+00
   5.5000000e-01   7.4557693e+00
   5.7000000e-01   7.6758971e+00
   5.9000000e-01   7.8150558e+00
   6.1000000e-01   7.9586699e+00
   6.3000000e-01   8.1100760e+00
   6.5000000e-01   8.2698828e+00
   6.7000000e-01   8.4391469e+00
   6.9000000e-01   8.6191076e+00
   7.1000000e-01   8.8110100e+00
   7.3000000e-01   9.0167246e+00
   7.5000000e-01   9.2384347e+00
   7.7000000e-01   9.4786867e+00
   7.9000000e-01   9.7408454e+00
   8.1000000e-01   1.0029312e+01
   8.3000000e-01   1.0349960e+01
   8.5000000e-01   1.0710849e+01
   8.7000000e-01   1.1123564e+01
   8.9000000e-01   1.1605441e+01
   9.1000000e-01   1.2184279e+01
   9.3000000e-01   1.2909277e+01
   9.5000000e-01   1.3880098e+01
   9.7000000e-01   1.5353835e+01
   9.9000000e-01   1.8523793e+01


==> Figures/omega/ER/beta0.4_cf.txt <==
   1.0000000e-02   3.4949573e+00
   3.0000000e-02   3.5486781e+00
   5.0000000e-02   3.6037175e+00
   7.0000000e-02   3.6601791e+00
   9.0000000e-02   3.7180638e+00
   1.1000000e-01   3.7774081e+00
   1.3000000e-01   3.8382639e+00
   1.5000000e-01   3.9008442e+00
   1.7000000e-01   3.9650678e+00
   1.9000000e-01   4.0309859e+00
   2.1000000e-01   4.0988793e+00
   2.3000000e-01   4.1685789e+00
   2.5000000e-01   4.2404024e+00
   2.7000000e-01   4.3130853e+00
   2.9000000e-01   4.2548508e+00
   3.1000000e-01   4.0584307e+00
   3.3000000e-01   3.8712403e+00
   3.5000000e-01   3.6942164e+00
   3.7000000e-01   3.5261845e+00
   3.9000000e-01   3.3661593e+00
   4.1000000e-01   3.2132443e+00
   4.3000000e-01   3.0667174e+00
   4.5000000e-01   2.9258786e+00
   4.7000000e-01   2.7903171e+00
   4.9000000e-01   2.6593293e+00
   5.1000000e-01   2.5330007e+00
   5.3000000e-01   2.4101661e+00
   5.5000000e-01   2.2911117e+00
   5.7000000e-01   2.1752372e+00
   5.9000000e-01   2.0622914e+00
   6.1000000e-01   1.9521264e+00
   6.3000000e-01   1.8443664e+00
   6.5000000e-01   1.7389799e+00
   6.7000000e-01   1.6357657e+00
   6.9000000e-01   1.5344215e+00
   7.1000000e-01   1.4346551e+00
   7.3000000e-01   1.3365578e+00
   7.5000000e-01   1.2400532e+00
   7.7000000e-01   1.1446841e+00
   7.9000000e-01   1.0504071e+00
   8.1000000e-01   9.5748638e-01
   8.3000000e-01   8.6480163e-01
   8.5000000e-01   7.7344465e-01
   8.7000000e-01   6.8273648e-01
   8.9000000e-01   5.9261388e-01
   9.1000000e-01   5.0290290e-01
   9.3000000e-01   4.1359568e-01
   9.5000000e-01   3.3680475e-01
   9.7000000e-01   4.1258682e-01
   9.9000000e-01   1.5671452e+00


==> Figures/omega/ER/beta0.4_mc.txt <==
   1.0000000e-02   3.4949573e+00
   3.0000000e-02   3.5486781e+00
   5.0000000e-02   3.6037175e+00
   7.0000000e-02   3.6601791e+00
   9.0000000e-02   3.7180638e+00
   1.1000000e-01   3.7774081e+00
   1.3000000e-01   3.8382639e+00
   1.5000000e-01   3.9008442e+00
   1.7000000e-01   3.9650678e+00
   1.9000000e-01   4.0309859e+00
   2.1000000e-01   4.0988793e+00
   2.3000000e-01   4.1685789e+00
   2.5000000e-01   4.2404024e+00
   2.7000000e-01   4.3130853e+00
   2.9000000e-01   4.2548508e+00
   3.1000000e-01   4.0584307e+00
   3.3000000e-01   3.8712403e+00
   3.5000000e-01   3.6942164e+00
   3.7000000e-01   3.5261845e+00
   3.9000000e-01   3.3661593e+00
   4.1000000e-01   3.2132443e+00
   4.3000000e-01   3.0667174e+00
   4.5000000e-01   2.9258786e+00
   4.7000000e-01   2.7903171e+00
   4.9000000e-01   2.6593293e+00
   5.1000000e-01   2.5330007e+00
   5.3000000e-01   2.4101661e+00
   5.5000000e-01   2.2911117e+00
   5.7000000e-01   2.1752372e+00
   5.9000000e-01   2.0622914e+00
   6.1000000e-01   1.9521264e+00
   6.3000000e-01   1.8443664e+00
   6.5000000e-01   1.7389799e+00
   6.7000000e-01   1.6357657e+00
   6.9000000e-01   1.5344215e+00
   7.1000000e-01   1.4346551e+00
   7.3000000e-01   1.3365578e+00
   7.5000000e-01   1.2400532e+00
   7.7000000e-01   1.1446841e+00
   7.9000000e-01   1.0504071e+00
   8.1000000e-01   9.5748638e-01
   8.3000000e-01   8.6480163e-01
   8.5000000e-01   7.7344465e-01
   8.7000000e-01   6.8273648e-01
   8.9000000e-01   5.9261388e-01
   9.1000000e-01   5.0290290e-01
   9.3000000e-01   4.1359568e-01
   9.5000000e-01   3.3680475e-01
   9.7000000e-01   4.1258682e-01
   9.9000000e-01   1.5671452e+00


==> Figures/omega/ER/beta0.6_cf.txt <==
   1.0000000e-02   2.4767679e+00
   3.0000000e-02   2.5251142e+00
   5.0000000e-02   2.5749944e+00
   7.0000000e-02   2.6262324e+00
   9.0000000e-02   2.6789986e+00
   1.1000000e-01   2.7331608e+00
   1.3000000e-01   2.7891634e+00
   1.5000000e-01   2.8468011e+00
   1.7000000e-01   2.9061912e+00
   1.9000000e-01   2.9672945e+00
   2.1000000e-01   3.0304307e+00
   2.3000000e-01   3.0955699e+00
   2.5000000e-01   3.1626532e+00
   2.7000000e-01   3.2322666e+00
   2.9000000e-01   3.3039482e+00
   3.1000000e-01   3.3783579e+00
   3.3000000e-01   3.4552216e+00
   3.5000000e-01   3.5348850e+00
   3.7000000e-01   3.6175513e+00
   3.9000000e-01   3.7031989e+00
   4.1000000e-01   3.7923075e+00
   4.3000000e-01   3.8847555e+00
   4.5000000e-01   3.9805302e+00
   4.7000000e-01   4.0133341e+00
   4.9000000e-01   3.9019469e+00
   5.1000000e-01   3.7818131e+00
   5.3000000e-01   3.6658444e+00
   5.5000000e-01   3.5539204e+00
   5.7000000e-01   3.4455590e+00
   5.9000000e-01   3.3404551e+00
   6.1000000e-01   3.2385435e+00
   6.3000000e-01   3.1394668e+00
   6.5000000e-01   3.0432355e+00
   6.7000000e-01   2.9493009e+00
   6.9000000e-01   2.8579315e+00
   7.1000000e-01   2.7684553e+00
   7.3000000e-01   2.6811930e+00
   7.5000000e-01   2.5959984e+00
   7.7000000e-01   2.5125683e+00
   7.9000000e-01   2.4308213e+00
   8.1000000e-01   2.3505902e+00
   8.3000000e-01   2.2718541e+00
   8.5000000e-01   2.1945962e+00
   8.7000000e-01   2.1186309e+00
   8.9000000e-01   2.0442145e+00
   9.1000000e-01   1.9706768e+00
   9.3000000e-01   1.8983862e+00
   9.5000000e-01   1.8270556e+00
   9.7000000e-01   1.7570071e+00
   9.9000000e-01   1.6876349e+00


==> Figures/omega/ER/beta0.6_mc.txt <==
   1.0000000e-02   2.4767679e+00
   3.0000000e-02   2.5251142e+00
   5.0000000e-02   2.5749944e+00
   7.0000000e-02   2.6262324e+00
   9.0000000e-02   2.6789986e+00
   1.1000000e-01   2.7331608e+00
   1.3000000e-01   2.7891634e+00
   1.5000000e-01   2.8468011e+00
   1.7000000e-01   2.9061912e+00
   1.9000000e-01   2.9672945e+00
   2.1000000e-01   3.0304307e+00
   2.3000000e-01   3.0955699e+00
   2.5000000e-01   3.1626532e+00
   2.7000000e-01   3.2322666e+00
   2.9000000e-01   3.3039482e+00
   3.1000000e-01   3.3783579e+00
   3.3000000e-01   3.4552216e+00
   3.5000000e-01   3.5348850e+00
   3.7000000e-01   3.6175513e+00
   3.9000000e-01   3.7031989e+00
   4.1000000e-01   3.7923075e+00
   4.3000000e-01   3.8847555e+00
   4.5000000e-01   3.9805302e+00
   4.7000000e-01   4.0133341e+00
   4.9000000e-01   3.9019469e+00
   5.1000000e-01   3.7818131e+00
   5.3000000e-01   3.6658444e+00
   5.5000000e-01   3.5539204e+00
   5.7000000e-01   3.4455590e+00
   5.9000000e-01   3.3404551e+00
   6.1000000e-01   3.2385435e+00
   6.3000000e-01   3.1394668e+00
   6.5000000e-01   3.0432355e+00
   6.7000000e-01   2.9493009e+00
   6.9000000e-01   2.8579315e+00
   7.1000000e-01   2.7684553e+00
   7.3000000e-01   2.6811930e+00
   7.5000000e-01   2.5959984e+00
   7.7000000e-01   2.5125683e+00
   7.9000000e-01   2.4308213e+00
   8.1000000e-01   2.3505902e+00
   8.3000000e-01   2.2718541e+00
   8.5000000e-01   2.1945962e+00
   8.7000000e-01   2.1186309e+00
   8.9000000e-01   2.0442145e+00
   9.1000000e-01   1.9706768e+00
   9.3000000e-01   1.8983862e+00
   9.5000000e-01   1.8270556e+00
   9.7000000e-01   1.7570071e+00
   9.9000000e-01   1.6876349e+00


==> Figures/omega/ER/beta0.8_cf.txt <==
   1.0000000e-02   1.0987453e+00
   3.0000000e-02   1.1305149e+00
   5.0000000e-02   1.1634947e+00
   7.0000000e-02   1.1977444e+00
   9.0000000e-02   1.2334706e+00
   1.1000000e-01   1.2705797e+00
   1.3000000e-01   1.3093814e+00
   1.5000000e-01   1.3498572e+00
   1.7000000e-01   1.3917870e+00
   1.9000000e-01   1.4358101e+00
   2.1000000e-01   1.4817998e+00
   2.3000000e-01   1.5295573e+00
   2.5000000e-01   1.5795568e+00
   2.7000000e-01   1.6319556e+00
   2.9000000e-01   1.6867402e+00
   3.1000000e-01   1.7440710e+00
   3.3000000e-01   1.8040658e+00
   3.5000000e-01   1.8669269e+00
   3.7000000e-01   1.9329445e+00
   3.9000000e-01   2.0021161e+00
   4.1000000e-01   2.0749053e+00
   4.3000000e-01   2.1514987e+00
   4.5000000e-01   2.2319365e+00
   4.7000000e-01   2.3165950e+00
   4.9000000e-01   2.4061409e+00
   5.1000000e-01   2.5004730e+00
   5.3000000e-01   2.5999237e+00
   5.5000000e-01   2.7054751e+00
   5.7000000e-01   2.8170655e+00
   5.9000000e-01   2.9359914e+00
   6.1000000e-01   3.0620826e+00
   6.3000000e-01   3.1967305e+00
   6.5000000e-01   3.3401771e+00
   6.7000000e-01   3.4943060e+00
   6.9000000e-01   3.6469925e+00
   7.1000000e-01   3.6503446e+00
   7.3000000e-01   3.5678354e+00
   7.5000000e-01   3.4860034e+00
   7.7000000e-01   3.4059662e+00
   7.9000000e-01   3.3276742e+00
   8.1000000e-01   3.2511579e+00
   8.3000000e-01   3.1765194e+00
   8.5000000e-01   3.1032223e+00
   8.7000000e-01   3.0314307e+00
   8.9000000e-01   2.9611255e+00
   9.1000000e-01   2.8920791e+00
   9.3000000e-01   2.8242039e+00
   9.5000000e-01   2.7575986e+00
   9.7000000e-01   2.6922765e+00
   9.9000000e-01   2.6278909e+00


==> Figures/omega/ER/beta0.8_mc.txt <==
   1.0000000e-02   1.0987453e+00
   3.0000000e-02   1.1305149e+00
   5.0000000e-02   1.1634947e+00
   7.0000000e-02   1.1977444e+00
   9.0000000e-02   1.2334706e+00
   1.1000000e-01   1.2705797e+00
   1.3000000e-01   1.3093814e+00
   1.5000000e-01   1.3498572e+00
   1.7000000e-01   1.3917870e+00
   1.9000000e-01   1.4358101e+00
   2.1000000e-01   1.4817998e+00
   2.3000000e-01   1.5295573e+00
   2.5000000e-01   1.5795568e+00
   2.7000000e-01   1.6319556e+00
   2.9000000e-01   1.6867402e+00
   3.1000000e-01   1.7440710e+00
   3.3000000e-01   1.8040658e+00
   3.5000000e-01   1.8669269e+00
   3.7000000e-01   1.9329445e+00
   3.9000000e-01   2.0021161e+00
   4.1000000e-01   2.0749053e+00
   4.3000000e-01   2.1514987e+00
   4.5000000e-01   2.2319365e+00
   4.7000000e-01   2.3165950e+00
   4.9000000e-01   2.4061409e+00
   5.1000000e-01   2.5004730e+00
   5.3000000e-01   2.5999237e+00
   5.5000000e-01   2.7054751e+00
   5.7000000e-01   2.8170655e+00
   5.9000000e-01   2.9359914e+00
   6.1000000e-01   3.0620826e+00
   6.3000000e-01   3.1967305e+00
   6.5000000e-01   3.3401771e+00
   6.7000000e-01   3.4943060e+00
   6.9000000e-01   3.6469925e+00
   7.1000000e-01   3.6503446e+00
   7.3000000e-01   3.5678354e+00
   7.5000000e-01   3.4860034e+00
   7.7000000e-01   3.4059662e+00
   7.9000000e-01   3.3276742e+00
   8.1000000e-01   3.2511579e+00
   8.3000000e-01   3.1765194e+00
   8.5000000e-01   3.1032223e+00
   8.7000000e-01   3.0314307e+00
   8.9000000e-01   2.9611255e+00
   9.1000000e-01   2.8920791e+00
   9.3000000e-01   2.8242039e+00
   9.5000000e-01   2.7575986e+00
   9.7000000e-01   2.6922765e+00
   9.9000000e-01   2.6278909e+00


==> Figures/omega/OR/beta0.2_cf.txt <==
   1.0000000e-02   2.0000000e+00
   1.9898990e-02   2.0000000e+00
   2.9797980e-02   2.0000000e+00
   3.9696970e-02   2.0000000e+00
   4.9595960e-02   2.0000000e+00
   5.9494949e-02   2.0000000e+00
   6.9393939e-02   2.0000000e+00
   7.9292929e-02   2.0000000e+00
   8.9191919e-02   2.0000000e+00
   9.9090909e-02   2.0000000e+00
   1.0898990e-01   2.0000000e+00
   1.1888889e-01   1.9804520e+00
   1.2878788e-01   9.1415000e-01
   1.3868687e-01   1.3246000e-02
   1.4858586e-01   0.0000000e+00
   1.5848485e-01   0.0000000e+00
   1.6838384e-01   0.0000000e+00
   1.7828283e-01   0.0000000e+00
   1.8818182e-01   0.0000000e+00
   1.9808081e-01   0.0000000e+00
   2.0797980e-01   0.0000000e+00
   2.1787879e-01   0.0000000e+00
   2.2777778e-01   0.0000000e+00
   2.3767677e-01   0.0000000e+00
   2.4757576e-01   0.0000000e+00
   2.5747475e-01   0.0000000e+00
   2.6737374e-01   0.0000000e+00
   2.7727273e-01   0.0000000e+00
   2.8717172e-01   0.0000000e+00
   2.9707071e-01   0.0000000e+00
   3.0696970e-01   0.0000000e+00
   3.1686869e-01   0.0000000e+00
   3.2676768e-01   0.0000000e+00
   3.3666667e-01   0.0000000e+00
   3.4656566e-01   0.0000000e+00
   3.5646465e-01   0.0000000e+00
   3.6636364e-01   0.0000000e+00
   3.7626263e-01   0.0000000e+00
   3.8616162e-01   0.0000000e+00
   3.9606061e-01   0.0000000e+00
   4.0595960e-01   0.0000000e+00
   4.1585859e-01   0.0000000e+00
   4.2575758e-01   0.0000000e+00
   4.3565657e-01   0.0000000e+00
   4.4555556e-01   0.0000000e+00
   4.5545455e-01   0.0000000e+00
   4.6535354e-01   0.0000000e+00
   4.7525253e-01   0.0000000e+00
   4.8515152e-01   0.0000000e+00
   4.9505051e-01   0.0000000e+00
   5.0494949e-01   0.0000000e+00
   5.1484848e-01   0.0000000e+00
   5.2474747e-01   0.0000000e+00
   5.3464646e-01   0.0000000e+00
   5.4454545e-01   0.0000000e+00
   5.5444444e-01   0.0000000e+00
   5.6434343e-01   0.0000000e+00
   5.7424242e-01   0.0000000e+00
   5.8414141e-01   0.0000000e+00
   5.9404040e-01   0.0000000e+00
   6.0393939e-01   0.0000000e+00
   6.1383838e-01   0.0000000e+00
   6.2373737e-01   0.0000000e+00
   6.3363636e-01   0.0000000e+00
   6.4353535e-01   0.0000000e+00
   6.5343434e-01   0.0000000e+00
   6.6333333e-01   0.0000000e+00
   6.7323232e-01   0.0000000e+00
   6.8313131e-01   0.0000000e+00
   6.9303030e-01   0.0000000e+00
   7.0292929e-01   0.0000000e+00
   7.1282828e-01   0.0000000e+00
   7.2272727e-01   0.0000000e+00
   7.3262626e-01   0.0000000e+00
   7.4252525e-01   0.0000000e+00
   7.5242424e-01   0.0000000e+00
   7.6232323e-01   0.0000000e+00
   7.7222222e-01   0.0000000e+00
   7.8212121e-01   0.0000000e+00
   7.9202020e-01   0.0000000e+00
   8.0191919e-01   0.0000000e+00
   8.1181818e-01   0.0000000e+00
   8.2171717e-01   0.0000000e+00
   8.3161616e-01   0.0000000e+00
   8.4151515e-01   0.0000000e+00
   8.5141414e-01   0.0000000e+00
   8.6131313e-01   0.0000000e+00
   8.7121212e-01   0.0000000e+00
   8.8111111e-01   0.0000000e+00
   8.9101010e-01   0.0000000e+00
   9.0090909e-01   0.0000000e+00
   9.1080808e-01   0.0000000e+00
   9.2070707e-01   0.0000000e+00
   9.3060606e-01   0.0000000e+00
   9.4050505e-01   0.0000000e+00
   9.5040404e-01   0.0000000e+00
   9.6030303e-01   0.0000000e+00
   9.7020202e-01   0.0000000e+00
   9.8010101e-01   0.0000000e+00
   9.9000000e-01   0.0000000e+00


==> Figures/omega/OR/beta0.2_mc.txt <==
   1.0000000e-02   2.0000000e+00
   1.9898990e-02   2.0000000e+00
   2.9797980e-02   2.0000000e+00
   3.9696970e-02   2.0000000e+00
   4.9595960e-02   2.0000000e+00
   5.9494949e-02   2.0000000e+00
   6.9393939e-02   2.0000000e+00
   7.9292929e-02   2.0000000e+00
   8.9191919e-02   2.0000000e+00
   9.9090909e-02   2.0000000e+00
   1.0898990e-01   2.0000000e+00
   1.1888889e-01   1.9804520e+00
   1.2878788e-01   9.1415000e-01
   1.3868687e-01   1.3246000e-02
   1.4858586e-01   0.0000000e+00
   1.5848485e-01   0.0000000e+00
   1.6838384e-01   0.0000000e+00
   1.7828283e-01   0.0000000e+00
   1.8818182e-01   0.0000000e+00
   1.9808081e-01   0.0000000e+00
   2.0797980e-01   0.0000000e+00
   2.1787879e-01   0.0000000e+00
   2.2777778e-01   0.0000000e+00
   2.3767677e-01   0.0000000e+00
   2.4757576e-01   0.0000000e+00
   2.5747475e-01   0.0000000e+00
   2.6737374e-01   0.0000000e+00
   2.7727273e-01   0.0000000e+00
   2.8717172e-01   0.0000000e+00
   2.9707071e-01   0.0000000e+00
   3.0696970e-01   0.0000000e+00
   3.1686869e-01   0.0000000e+00
   3.2676768e-01   0.0000000e+00
   3.3666667e-01   0.0000000e+00
   3.4656566e-01   0.0000000e+00
   3.5646465e-01   0.0000000e+00
   3.6636364e-01   0.0000000e+00
   3.7626263e-01   0.0000000e+00
   3.8616162e-01   0.0000000e+00
   3.9606061e-01   0.0000000e+00
   4.0595960e-01   0.0000000e+00
   4.1585859e-01   0.0000000e+00
   4.2575758e-01   0.0000000e+00
   4.3565657e-01   0.0000000e+00
   4.4555556e-01   0.0000000e+00
   4.5545455e-01   0.0000000e+00
   4.6535354e-01   0.0000000e+00
   4.7525253e-01   0.0000000e+00
   4.8515152e-01   0.0000000e+00
   4.9505051e-01   0.0000000e+00
   5.0494949e-01   0.0000000e+00
   5.1484848e-01   0.0000000e+00
   5.2474747e-01   0.0000000e+00
   5.3464646e-01   0.0000000e+00
   5.4454545e-01   0.0000000e+00
   5.5444444e-01   0.0000000e+00
   5.6434343e-01   0.0000000e+00
   5.7424242e-01   0.0000000e+00
   5.8414141e-01   0.0000000e+00
   5.9404040e-01   0.0000000e+00
   6.0393939e-01   0.0000000e+00
   6.1383838e-01   0.0000000e+00
   6.2373737e-01   0.0000000e+00
   6.3363636e-01   0.0000000e+00
   6.4353535e-01   0.0000000e+00
   6.5343434e-01   0.0000000e+00
   6.6333333e-01   0.0000000e+00
   6.7323232e-01   0.0000000e+00
   6.8313131e-01   0.0000000e+00
   6.9303030e-01   0.0000000e+00
   7.0292929e-01   0.0000000e+00
   7.1282828e-01   0.0000000e+00
   7.2272727e-01   0.0000000e+00
   7.3262626e-01   0.0000000e+00
   7.4252525e-01   0.0000000e+00
   7.5242424e-01   0.0000000e+00
   7.6232323e-01   0.0000000e+00
   7.7222222e-01   0.0000000e+00
   7.8212121e-01   0.0000000e+00
   7.9202020e-01   0.0000000e+00
   8.0191919e-01   0.0000000e+00
   8.1181818e-01   0.0000000e+00
   8.2171717e-01   0.0000000e+00
   8.3161616e-01   0.0000000e+00
   8.4151515e-01   0.0000000e+00
   8.5141414e-01   0.0000000e+00
   8.6131313e-01   0.0000000e+00
   8.7121212e-01   0.0000000e+00
   8.8111111e-01   0.0000000e+00
   8.9101010e-01   0.0000000e+00
   9.0090909e-01   0.0000000e+00
   9.1080808e-01   0.0000000e+00
   9.2070707e-01   0.0000000e+00
   9.3060606e-01   0.0000000e+00
   9.4050505e-01   0.0000000e+00
   9.5040404e-01   0.0000000e+00
   9.6030303e-01   0.0000000e+00
   9.7020202e-01   0.0000000e+00
   9.8010101e-01   0.0000000e+00
   9.9000000e-01   0.0000000e+00


==> Figures/omega/OR/beta0.4_cf.txt <==
   1.0000000e-02   2.0000000e+00
   1.9898990e-02   2.0000000e+00
   2.9797980e-02   2.0000000e+00
   3.9696970e-02   2.0000000e+00
   4.9595960e-02   2.0000000e+00
   5.9494949e-02   2.0000000e+00
   6.9393939e-02   2.0000000e+00
   7.9292929e-02   2.0000000e+00
   8.9191919e-02   2.0000000e+00
   9.9090909e-02   2.0000000e+00
   1.0898990e-01   2.0000000e+00
   1.1888889e-01   2.0000000e+00
   1.2878788e-01   2.0000000e+00
   1.3868687e-01   2.0000000e+00
   1.4858586e-01   2.0000000e+00
   1.5848485e-01   2.0000000e+00
   1.6838384e-01   2.0000000e+00
   1.7828283e-01   2.0000000e+00
   1.8818182e-01   2.0000000e+00
   1.9808081e-01   2.0000000e+00
   2.0797980e-01   2.0000000e+00
   2.1787879e-01   2.0000000e+00
   2.2777778e-01   2.0000000e+00
   2.3767677e-01   2.0000000e+00
   2.4757576e-01   2.0000000e+00
   2.5747475e-01   1.9999020e+00
   2.6737374e-01   1.9739080e+00
   2.7727273e-01   1.4255060e+00
   2.8717172e-01   2.8114200e-01
   2.9707071e-01   7.0000000e-03
   3.0696970e-01   2.6000000e-05
   3.1686869e-01   0.0000000e+00
   3.2676768e-01   0.0000000e+00
   3.3666667e-01   0.0000000e+00
   3.4656566e-01   0.0000000e+00
   3.5646465e-01   0.0000000e+00
   3.6636364e-01   0.0000000e+00
   3.7626263e-01   0.0000000e+00
   3.8616162e-01   0.0000000e+00
   3.9606061e-01   0.0000000e+00
   4.0595960e-01   0.0000000e+00
   4.1585859e-01   0.0000000e+00
   4.2575758e-01   0.0000000e+00
   4.3565657e-01   0.0000000e+00
   4.4555556e-01   0.0000000e+00
   4.5545455e-01   0.0000000e+00
   4.6535354e-01   0.0000000e+00
   4.7525253e-01   0.0000000e+00
   4.8515152e-01   0.0000000e+00
   4.9505051e-01   0.0000000e+00
   5.0494949e-01   0.0000000e+00
   5.1484848e-01   0.0000000e+00
   5.2474747e-01   0.0000000e+00
   5.3464646e-01   0.0000000e+00
   5.4454545e-01   0.0000000e+00
   5.5444444e-01   0.0000000e+00
   5.6434343e-01   0.0000000e+00
   5.7424242e-01   0.0000000e+00
   5.8414141e-01   0.0000000e+00
   5.9404040e-01   0.0000000e+00
   6.0393939e-01   0.0000000e+00
   6.1383838e-01   0.0000000e+00
   6.2373737e-01   0.0000000e+00
   6.3363636e-01   0.0000000e+00
   6.4353535e-01   0.0000000e+00
   6.5343434e-01   0.0000000e+00
   6.6333333e-01   0.0000000e+00
   6.7323232e-01   0.0000000e+00
   6.8313131e-01   0.0000000e+00
   6.9303030e-01   0.0000000e+00
   7.0292929e-01   0.0000000e+00
   7.1282828e-01   0.0000000e+00
   7.2272727e-01   0.0000000e+00
   7.3262626e-01   0.0000000e+00
   7.4252525e-01   0.0000000e+00
   7.5242424e-01   0.0000000e+00
   7.6232323e-01   0.0000000e+00
   7.7222222e-01   0.0000000e+00
   7.8212121e-01   0.0000000e+00
   7.9202020e-01   0.0000000e+00
   8.0191919e-01   0.0000000e+00
   8.1181818e-01   0.0000000e+00
   8.2171717e-01   0.0000000e+00
   8.3161616e-01   0.0000000e+00
   8.4151515e-01   0.0000000e+00
   8.5141414e-01   0.0000000e+00
   8.6131313e-01   0.0000000e+00
   8.7121212e-01   0.0000000e+00
   8.8111111e-01   0.0000000e+00
   8.9101010e-01   0.0000000e+00
   9.0090909e-01   0.0000000e+00
   9.1080808e-01   0.0000000e+00
   9.2070707e-01   0.0000000e+00
   9.3060606e-01   0.0000000e+00
   9.4050505e-01   0.0000000e+00
   9.5040404e-01   0.0000000e+00
   9.6030303e-01   0.0000000e+00
   9.7020202e-01   0.0000000e+00
   9.8010101e-01   0.0000000e+00
   9.9000000e-01   0.0000000e+00


==> Figures/omega/OR/beta0.4_mc.txt <==
   1.0000000e-02   2.0000000e+00
   1.9898990e-02   2.0000000e+00
   2.9797980e-02   2.0000000e+00
   3.9696970e-02   2.0000000e+00
   4.9595960e-02   2.0000000e+00
   5.9494949e-02   2.0000000e+00
   6.9393939e-02   2.0000000e+00
   7.9292929e-02   2.0000000e+00
   8.9191919e-02   2.0000000e+00
   9.9090909e-02   2.0000000e+00
   1.0898990e-01   2.0000000e+00
   1.1888889e-01   2.0000000e+00
   1.2878788e-01   2.0000000e+00
   1.3868687e-01   2.0000000e+00
   1.4858586e-01   2.0000000e+00
   1.5848485e-01   2.0000000e+00
   1.6838384e-01   2.0000000e+00
   1.7828283e-01   2.0000000e+00
   1.8818182e-01   2.0000000e+00
   1.9808081e-01   2.0000000e+00
   2.0797980e-01   2.0000000e+00
   2.1787879e-01   2.0000000e+00
   2.2777778e-01   2.0000000e+00
   2.3767677e-01   2.0000000e+00
   2.4757576e-01   2.0000000e+00
   2.5747475e-01   1.9999020e+00
   2.6737374e-01   1.9739080e+00
   2.7727273e-01   1.4255060e+00
   2.8717172e-01   2.8114200e-01
   2.9707071e-01   7.0000000e-03
   3.0696970e-01   2.6000000e-05
   3.1686869e-01   0.0000000e+00
   3.2676768e-01   0.0000000e+00
   3.3666667e-01   0.0000000e+00
   3.4656566e-01   0.0000000e+00
   3.5646465e-01   0.0000000e+00
   3.6636364e-01   0.0000000e+00
   3.7626263e-01   0.0000000e+00
   3.8616162e-01   0.0000000e+00
   3.9606061e-01   0.0000000e+00
   4.0595960e-01   0.0000000e+00
   4.1585859e-01   0.0000000e+00
   4.2575758e-01   0.0000000e+00
   4.3565657e-01   0.0000000e+00
   4.4555556e-01   0.0000000e+00
   4.5545455e-01   0.0000000e+00
   4.6535354e-01   0.0000000e+00
   4.7525253e-01   0.0000000e+00
   4.8515152e-01   0.0000000e+00
   4.9505051e-01   0.0000000e+00
   5.0494949e-01   0.0000000e+00
   5.1484848e-01   0.0000000e+00
   5.2474747e-01   0.0000000e+00
   5.3464646e-01   0.0000000e+00
   5.4454545e-01   0.0000000e+00
   5.5444444e-01   0.0000000e+00
   5.6434343e-01   0.0000000e+00
   5.7424242e-01   0.0000000e+00
   5.8414141e-01   0.0000000e+00
   5.9404040e-01   0.0000000e+00
   6.0393939e-01   0.0000000e+00
   6.1383838e-01   0.0000000e+00
   6.2373737e-01   0.0000000e+00
   6.3363636e-01   0.0000000e+00
   6.4353535e-01   0.0000000e+00
   6.5343434e-01   0.0000000e+00
   6.6333333e-01   0.0000000e+00
   6.7323232e-01   0.0000000e+00
   6.8313131e-01   0.0000000e+00
   6.9303030e-01   0.0000000e+00
   7.0292929e-01   0.0000000e+00
   7.1282828e-01   0.0000000e+00
   7.2272727e-01   0.0000000e+00
   7.3262626e-01   0.0000000e+00
   7.4252525e-01   0.0000000e+00
   7.5242424e-01   0.0000000e+00
   7.6232323e-01   0.0000000e+00
   7.7222222e-01   0.0000000e+00
   7.8212121e-01   0.0000000e+00
   7.9202020e-01   0.0000000e+00
   8.0191919e-01   0.0000000e+00
   8.1181818e-01   0.0000000e+00
   8.2171717e-01   0.0000000e+00
   8.3161616e-01   0.0000000e+00
   8.4151515e-01   0.0000000e+00
   8.5141414e-01   0.0000000e+00
   8.6131313e-01   0.0000000e+00
   8.7121212e-01   0.0000000e+00
   8.8111111e-01   0.0000000e+00
   8.9101010e-01   0.0000000e+00
   9.0090909e-01   0.0000000e+00
   9.1080808e-01   0.0000000e+00
   9.2070707e-01   0.0000000e+00
   9.3060606e-01   0.0000000e+00
   9.4050505e-01   0.0000000e+00
   9.5040404e-01   0.0000000e+00
   9.6030303e-01   0.0000000e+00
   9.7020202e-01   0.0000000e+00
   9.8010101e-01   0.0000000e+00
   9.9000000e-01   0.0000000e+00


==> Figures/omega/OR/beta0.6_cf.txt <==
   1.0000000e-02   2.0000000e+00
   1.9898990e-02   2.0000000e+00
   2.9797980e-02   2.0000000e+00
   3.9696970e-02   2.0000000e+00
   4.9595960e-02   2.0000000e+00
   5.9494949e-02   2.0000000e+00
   6.9393939e-02   2.0000000e+00
   7.9292929e-02   2.0000000e+00
   8.9191919e-02   2.0000000e+00
   9.9090909e-02   2.0000000e+00
   1.0898990e-01   2.0000000e+00
   1.1888889e-01   2.0000000e+00
   1.2878788e-01   2.0000000e+00
   1.3868687e-01   2.0000000e+00
   1.4858586e-01   2.0000000e+00
   1.5848485e-01   2.0000000e+00
   1.6838384e-01   2.0000000e+00
   1.7828283e-01   2.0000000e+00
   1.8818182e-01   2.0000000e+00
   1.9808081e-01   2.0000000e+00
   2.0797980e-01   2.0000000e+00
   2.1787879e-01   2.0000000e+00
   2.2777778e-01   2.0000000e+00
   2.3767677e-01   2.0000000e+00
   2.4757576e-01   2.0000000e+00
   2.5747475e-01   2.0000000e+00
   2.6737374e-01   2.0000000e+00
   2.7727273e-01   2.0000000e+00
   2.8717172e-01   2.0000000e+00
   2.9707071e-01   2.0000000e+00
   3.0696970e-01   2.0000000e+00
   3.1686869e-01   2.0000000e+00
   3.2676768e-01   2.0000000e+00
   3.3666667e-01   2.0000000e+00
   3.4656566e-01   2.0000000e+00
   3.5646465e-01   2.0000000e+00
   3.6636364e-01   2.0000000e+00
   3.7626263e-01   2.0000000e+00
   3.8616162e-01   2.0000000e+00
   3.9606061e-01   2.0000000e+00
   4.0595960e-01   2.0000000e+00
   4.1585859e-01   2.0000000e+00
   4.2575758e-01   2.0000000e+00
   4.3565657e-01   1.9999580e+00
   4.4555556e-01   1.9926740e+00
   4.5545455e-01   1.8139460e+00
   4.6535354e-01   9.8615800e-01
   4.7525253e-01   1.7724400e-01
   4.8515152e-01   7.4420000e-03
   4.9505051e-01   7.4000000e-05
   5.0494949e-01   2.0000000e-06
   5.1484848e-01   0.0000000e+00
   5.2474747e-01   0.0000000e+00
   5.3464646e-01   0.0000000e+00
   5.4454545e-01   0.0000000e+00
   5.5444444e-01   0.0000000e+00
   5.6434343e-01   0.0000000e+00
   5.7424242e-01   0.0000000e+00
   5.8414141e-01   0.0000000e+00
   5.9404040e-01   0.0000000e+00
   6.0393939e-01   0.0000000e+00
   6.1383838e-01   0.0000000e+00
   6.2373737e-01   0.0000000e+00
   6.3363636e-01   0.0000000e+00
   6.4353535e-01   0.0000000e+00
   6.5343434e-01   0.0000000e+00
   6.6333333e-01   0.0000000e+00
   6.7323232e-01   0.0000000e+00
   6.8313131e-01   0.0000000e+00
   6.9303030e-01   0.0000000e+00
   7.0292929e-01   0.0000000e+00
   7.1282828e-01   0.0000000e+00
   7.2272727e-01   0.0000000e+00
   7.3262626e-01   0.0000000e+00
   7.4252525e-01   0.0000000e+00
   7.5242424e-01   0.0000000e+00
   7.6232323e-01   0.0000000e+00
   7.7222222e-01   0.0000000e+00
   7.8212121e-01   0.0000000e+00
   7.9202020e-01   0.0000000e+00
   8.0191919e-01   0.0000000e+00
   8.1181818e-01   0.0000000e+00
   8.2171717e-01   0.0000000e+00
   8.3161616e-01   0.0000000e+00
   8.4151515e-01   0.0000000e+00
   8.5141414e-01   0.0000000e+00
   8.6131313e-01   0.0000000e+00
   8.7121212e-01   0.0000000e+00
   8.8111111e-01   0.0000000e+00
   8.9101010e-01   0.0000000e+00
   9.0090909e-01   0.0000000e+00
   9.1080808e-01   0.0000000e+00
   9.2070707e-01   0.0000000e+00
   9.3060606e-01   0.0000000e+00
   9.4050505e-01   0.0000000e+00
   9.5040404e-01   0.0000000e+00
   9.6030303e-01   0.0000000e+00
   9.7020202e-01   0.0000000e+00
   9.8010101e-01   0.0000000e+00
   9.9000000e-01   0.0000000e+00


==> Figures/omega/OR/beta0.6_mc.txt <==
   1.0000000e-02   2.0000000e+00
   1.9898990e-02   2.0000000e+00
   2.9797980e-02   2.0000000e+00
   3.9696970e-02   2.0000000e+00
   4.9595960e-02   2.0000000e+00
   5.9494949e-02   2.0000000e+00
   6.9393939e-02   2.0000000e+00
   7.9292929e-02   2.0000000e+00
   8.9191919e-02   2.0000000e+00
   9.9090909e-02   2.0000000e+00
   1.0898990e-01   2.0000000e+00
   1.1888889e-01   2.0000000e+00
   1.2878788e-01   2.0000000e+00
   1.3868687e-01   2.0000000e+00
   1.4858586e-01   2.0000000e+00
   1.5848485e-01   2.0000000e+00
   1.6838384e-01   2.0000000e+00
   1.7828283e-01   2.0000000e+00
   1.8818182e-01   2.0000000e+00
   1.9808081e-01   2.0000000e+00
   2.0797980e-01   2.0000000e+00
   2.1787879e-01   2.0000000e+00
   2.2777778e-01   2.0000000e+00
   2.3767677e-01   2.0000000e+00
   2.4757576e-01   2.0000000e+00
   2.5747475e-01   2.0000000e+00
   2.6737374e-01   2.0000000e+00
   2.7727273e-01   2.0000000e+00
   2.8717172e-01   2.0000000e+00
   2.9707071e-01   2.0000000e+00
   3.0696970e-01   2.0000000e+00
   3.1686869e-01   2.0000000e+00
   3.2676768e-01   2.0000000e+00
   3.3666667e-01   2.0000000e+00
   3.4656566e-01   2.0000000e+00
   3.5646465e-01   2.0000000e+00
   3.6636364e-01   2.0000000e+00
   3.7626263e-01   2.0000000e+00
   3.8616162e-01   2.0000000e+00
   3.9606061e-01   2.0000000e+00
   4.0595960e-01   2.0000000e+00
   4.1585859e-01   2.0000000e+00
   4.2575758e-01   2.0000000e+00
   4.3565657e-01   1.9999580e+00
   4.4555556e-01   1.9926740e+00
   4.5545455e-01   1.8139460e+00
   4.6535354e-01   9.8615800e-01
   4.7525253e-01   1.7724400e-01
   4.8515152e-01   7.4420000e-03
   4.9505051e-01   7.4000000e-05
   5.0494949e-01   2.0000000e-06
   5.1484848e-01   0.0000000e+00
   5.2474747e-01   0.0000000e+00
   5.3464646e-01   0.0000000e+00
   5.4454545e-01   0.0000000e+00
   5.5444444e-01   0.0000000e+00
   5.6434343e-01   0.0000000e+00
   5.7424242e-01   0.0000000e+00
   5.8414141e-01   0.0000000e+00
   5.9404040e-01   0.0000000e+00
   6.0393939e-01   0.0000000e+00
   6.1383838e-01   0.0000000e+00
   6.2373737e-01   0.0000000e+00
   6.3363636e-01   0.0000000e+00
   6.4353535e-01   0.0000000e+00
   6.5343434e-01   0.0000000e+00
   6.6333333e-01   0.0000000e+00
   6.7323232e-01   0.0000000e+00
   6.8313131e-01   0.0000000e+00
   6.9303030e-01   0.0000000e+00
   7.0292929e-01   0.0000000e+00
   7.1282828e-01   0.0000000e+00
   7.2272727e-01   0.0000000e+00
   7.3262626e-01   0.0000000e+00
   7.4252525e-01   0.0000000e+00
   7.5242424e-01   0.0000000e+00
   7.6232323e-01   0.0000000e+00
   7.7222222e-01   0.0000000e+00
   7.8212121e-01   0.0000000e+00
   7.9202020e-01   0.0000000e+00
   8.0191919e-01   0.0000000e+00
   8.1181818e-01   0.0000000e+00
   8.2171717e-01   0.0000000e+00
   8.3161616e-01   0.0000000e+00
   8.4151515e-01   0.0000000e+00
   8.5141414e-01   0.0000000e+00
   8.6131313e-01   0.0000000e+00
   8.7121212e-01   0.0000000e+00
   8.8111111e-01   0.0000000e+00
   8.9101010e-01   0.0000000e+00
   9.0090909e-01   0.0000000e+00
   9.1080808e-01   0.0000000e+00
   9.2070707e-01   0.0000000e+00
   9.3060606e-01   0.0000000e+00
   9.4050505e-01   0.0000000e+00
   9.5040404e-01   0.0000000e+00
   9.6030303e-01   0.0000000e+00
   9.7020202e-01   0.0000000e+00
   9.8010101e-01   0.0000000e+00
   9.9000000e-01   0.0000000e+00


==> Figures/omega/OR/beta0.8_cf.txt <==
   1.0000000e-02   2.0000000e+00
   2.2405063e-02   2.0000000e+00
   3.4810127e-02   2.0000000e+00
   4.7215190e-02   2.0000000e+00
   5.9620253e-02   2.0000000e+00
   7.2025316e-02   2.0000000e+00
   8.4430380e-02   2.0000000e+00
   9.6835443e-02   2.0000000e+00
   1.0924051e-01   2.0000000e+00
   1.2164557e-01   2.0000000e+00
   1.3405063e-01   2.0000000e+00
   1.4645570e-01   2.0000000e+00
   1.5886076e-01   2.0000000e+00
   1.7126582e-01   2.0000000e+00
   1.8367089e-01   2.0000000e+00
   1.9607595e-01   2.0000000e+00
   2.0848101e-01   2.0000000e+00
   2.2088608e-01   2.0000000e+00
   2.3329114e-01   2.0000000e+00
   2.4569620e-01   2.0000000e+00
   2.5810127e-01   2.0000000e+00
   2.7050633e-01   2.0000000e+00
   2.8291139e-01   2.0000000e+00
   2.9531646e-01   2.0000000e+00
   3.0772152e-01   2.0000000e+00
   3.2012658e-01   2.0000000e+00
   3.3253165e-01   2.0000000e+00
   3.4493671e-01   2.0000000e+00
   3.5734177e-01   2.0000000e+00
   3.6974684e-01   2.0000000e+00
   3.8215190e-01   2.0000000e+00
   3.9455696e-01   2.0000000e+00
   4.0696203e-01   2.0000000e+00
   4.1936709e-01   2.0000000e+00
   4.3177215e-01   2.0000000e+00
   4.4417722e-01   2.0000000e+00
   4.5658228e-01   2.0000000e+00
   4.6898734e-01   2.0000000e+00
   4.8139241e-01   2.0000000e+00
   4.9379747e-01   2.0000000e+00
   5.0620253e-01   2.0000000e+00
   5.1860759e-01   2.0000000e+00
   5.3101266e-01   2.0000000e+00
   5.4341772e-01   2.0000000e+00
   5.5582278e-01   2.0000000e+00
   5.6822785e-01   2.0000000e+00
   5.8063291e-01   2.0000000e+00
   5.9303797e-01   2.0000000e+00
   6.0544304e-01   2.0000000e+00
   6.1784810e-01   2.0000000e+00
   6.3025316e-01   2.0000000e+00
   6.4265823e-01   2.0000000e+00
   6.5506329e-01   1.9999980e+00
   6.6746835e-01   1.9997660e+00
   6.7987342e-01   1.9629380e+00
   6.9227848e-01   1.3695900e+00
   7.0468354e-01   2.5976400e-01
   7.1708861e-01   6.4160000e-03
   7.2949367e-01   1.2000000e-05
   7.4189873e-01   0.0000000e+00
   7.5430380e-01   0.0000000e+00
   7.6670886e-01   0.0000000e+00
   7.7911392e-01   0.0000000e+00
   7.9151899e-01   0.0000000e+00
   8.0392405e-01   0.0000000e+00
   8.1632911e-01   0.0000000e+00
   8.2873418e-01   0.0000000e+00
   8.4113924e-01   0.0000000e+00
   8.5354430e-01   0.0000000e+00
   8.6594937e-01   0.0000000e+00
   8.7835443e-01   0.0000000e+00
   8.9075949e-01   0.0000000e+00
   9.0316456e-01   0.0000000e+00
   9.1556962e-01   0.0000000e+00
   9.2797468e-01   0.0000000e+00
   9.4037975e-01   0.0000000e+00
   9.5278481e-01   0.0000000e+00
   9.6518987e-01   0.0000000e+00
   9.7759494e-01   0.0000000e+00
   9.9000000e-01   0.0000000e+00


==> Figures/omega/OR/beta0.8_mc.txt <==
   1.0000000e-02   2.0000000e+00
   2.2405063e-02   2.0000000e+00
   3.4810127e-02   2.0000000e+00
   4.7215190e-02   2.0000000e+00
   5.9620253e-02   2.0000000e+00
   7.2025316e-02   2.0000000e+00
   8.4430380e-02   2.0000000e+00
   9.6835443e-02   2.0000000e+00
   1.0924051e-01   2.0000000e+00
   1.2164557e-01   2.0000000e+00
   1.3405063e-01   2.0000000e+00
   1.4645570e-01   2.0000000e+00
   1.5886076e-01   2.0000000e+00
   1.7126582e-01   2.0000000e+00
   1.8367089e-01   2.0000000e+00
   1.9607595e-01   2.0000000e+00
   2.0848101e-01   2.0000000e+00
   2.2088608e-01   2.0000000e+00
   2.3329114e-01   2.0000000e+00
   2.4569620e-01   2.0000000e+00
   2.5810127e-01   2.0000000e+00
   2.7050633e-01   2.0000000e+00
   2.8291139e-01   2.0000000e+00
   2.9531646e-01   2.0000000e+00
   3.0772152e-01   2.0000000e+00
   3.2012658e-01   2.0000000e+00
   3.3253165e-01   2.0000000e+00
   3.4493671e-01   2.0000000e+00
   3.5734177e-01   2.0000000e+00
   3.6974684e-01   2.0000000e+00
   3.8215190e-01   2.0000000e+00
   3.9455696e-01   2.0000000e+00
   4.0696203e-01   2.0000000e+00
   4.1936709e-01   2.0000000e+00
   4.3177215e-01   2.0000000e+00
   4.4417722e-01   2.0000000e+00
   4.5658228e-01   2.0000000e+00
   4.6898734e-01   2.0000000e+00
   4.8139241e-01   2.0000000e+00
   4.9379747e-01   2.0000000e+00
   5.0620253e-01   2.0000000e+00
   5.1860759e-01   2.0000000e+00
   5.3101266e-01   2.0000000e+00
   5.4341772e-01   2.0000000e+00
   5.5582278e-01   2.0000000e+00
   5.6822785e-01   2.0000000e+00
   5.8063291e-01   2.0000000e+00
   5.9303797e-01   2.0000000e+00
   6.0544304e-01   2.0000000e+00
   6.1784810e-01   2.0000000e+00
   6.3025316e-01   2.0000000e+00
   6.4265823e-01   2.0000000e+00
   6.5506329e-01   1.9999980e+00
   6.6746835e-01   1.9997660e+00
   6.7987342e-01   1.9629380e+00
   6.9227848e-01   1.3695900e+00
   7.0468354e-01   2.5976400e-01
   7.1708861e-01   6.4160000e-03
   7.2949367e-01   1.2000000e-05
   7.4189873e-01   0.0000000e+00
   7.5430380e-01   0.0000000e+00
   7.6670886e-01   0.0000000e+00
   7.7911392e-01   0.0000000e+00
   7.9151899e-01   0.0000000e+00
   8.0392405e-01   0.0000000e+00
   8.1632911e-01   0.0000000e+00
   8.2873418e-01   0.0000000e+00
   8.4113924e-01   0.0000000e+00
   8.5354430e-01   0.0000000e+00
   8.6594937e-01   0.0000000e+00
   8.7835443e-01   0.0000000e+00
   8.9075949e-01   0.0000000e+00
   9.0316456e-01   0.0000000e+00
   9.1556962e-01   0.0000000e+00
   9.2797468e-01   0.0000000e+00
   9.4037975e-01   0.0000000e+00
   9.5278481e-01   0.0000000e+00
   9.6518987e-01   0.0000000e+00
   9.7759494e-01   0.0000000e+00
   9.9000000e-01   0.0000000e+00

